GREAT: Grassmannian REcursive Algorithm for Tracking & Online System Identification

This paper introduces an online approach for identifying time-varying subspaces defined by linear dynamical systems. The approach of representing linear systems by non-parametric subspace models has received significant interest in the field of data-driven control recently. This system representation enables us to provide rigorous guarantees for linear time-varying systems, which are difficult to obtain for parametric system models. The proposed method leverages optimization on the Grassmann manifold leading to the Grassmannian Recursive Algorithm for Tracking (GREAT). We view subspaces as points on the Grassmann manifold and adapt the estimate based on online data by performing optimization on the manifold. At each time step, a single measurement from the current subspace corrupted by a bounded error is available. The subspace estimate is updated online using Grassmannian gradient descent on a cost function incorporating a window of the most recent data. Under suitable assumptions on the signal-to-noise ratio of the online data and the subspace's rate of change, we establish theoretical guarantees for the resulting algorithm. More specifically, we prove an exponential convergence rate and provide an uncertainty quantification of the estimates in terms of an upper bound on their distance to the true subspace. The applicability of the proposed algorithm is demonstrated by means of numerical examples.

==> figures/ex1_1_data.csv <==
99,0.0998416794145049,0.1,0.0787283480679636
100,0.0114821668174238,0.0828961877584403,0.0787283480679636
101,0.00315025941690901,0.0794827537990296,0.0787283480679636
102,0.00235742385802722,0.0788625424892763,0.0787283480679636
103,0.002294732860567,0.0787521417937386,0.0787283480679636
104,0.0022835281801856,0.078732564451244,0.0787283480679636
105,0.00230220702106048,0.0787290951585922,0.0787283480679636
106,0.00231234544147719,0.0787284804407229,0.0787283480679636
107,0.00230878088221211,0.0787283715222681,0.0787283480679636
108,0.00229273305628656,0.0787283522236833,0.0787283480679636
109,0.00227300118948673,0.0787283488042892,0.0787283480679636
110,0.00225145869320283,0.0787283481984285,0.0787283480679636
111,0.00228869543905376,0.0787283480910798,0.0787283480679636
112,0.00223226754721497,0.0787283480720594,0.0787283480679636
113,0.0022538931579355,0.0787283480686893,0.0787283480679636
114,0.00228192084313481,0.0787283480680922,0.0787283480679636
115,0.00232766760711991,0.0787283480679864,0.0787283480679636
116,0.00234981252412865,0.0787283480679676,0.0787283480679636
117,0.00216949507458382,0.0787283480679643,0.0787283480679636
118,0.00218136291820036,0.0787283480679637,0.0787283480679636
119,0.00211750742090637,0.0787283480679636,0.0787283480679636
120,0.0020430836475278,0.0787283480679636,0.0787283480679636
121,0.00208233623097413,0.0787283480679636,0.0787283480679636
122,0.0020767813393981,0.0787283480679636,0.0787283480679636
123,0.00210411193388505,0.0787283480679636,0.0787283480679636
124,0.00213966701097047,0.0787283480679636,0.0787283480679636
125,0.00215795724441046,0.0787283480679636,0.0787283480679636
126,0.00218294713287692,0.0787283480679636,0.0787283480679636
127,0.00222877738930632,0.0787283480679636,0.0787283480679636
128,0.00226743693514513,0.0787283480679636,0.0787283480679636
129,0.00230960769136406,0.0787283480679636,0.0787283480679636
130,0.0023483894599409,0.0787283480679636,0.0787283480679636
131,0.0023725082785731,0.0787283480679636,0.0787283480679636
132,0.0023659212509534,0.0787283480679636,0.0787283480679636
133,0.00239568570655296,0.0787283480679636,0.0787283480679636
134,0.00241033700256934,0.0787283480679636,0.0787283480679636
135,0.00237768377152564,0.0787283480679636,0.0787283480679636
136,0.0023866560112261,0.0787283480679636,0.0787283480679636
137,0.00237795707995814,0.0787283480679636,0.0787283480679636
138,0.00241712206341114,0.0787283480679636,0.0787283480679636
139,0.00240974468605119,0.0787283480679636,0.0787283480679636
140,0.00243972574113919,0.0787283480679636,0.0787283480679636
141,0.00241899686975028,0.0787283480679636,0.0787283480679636
142,0.00240385032489565,0.0787283480679636,0.0787283480679636
143,0.00242314087185621,0.0787283480679636,0.0787283480679636
144,0.00246916766819816,0.0787283480679636,0.0787283480679636
145,0.00245726390907012,0.0787283480679636,0.0787283480679636
146,0.00248501457640689,0.0787283480679636,0.0787283480679636
147,0.00251532236660659,0.0787283480679636,0.0787283480679636
148,0.00256116952403066,0.0787283480679636,0.0787283480679636
149,0.00249769785327781,0.0787283480679636,0.0787283480679636
150,0.00250470061715287,0.0787283480679636,0.0787283480679636


==> figures/ex1_2_data.csv <==
99,0.0998416794145049,0.1,0.0586020885654995
100,0.0320134222485373,0.0722439258474798,0.0586020885654995
101,0.0119056435177129,0.062605672740771,0.0586020885654995
102,0.00539392358573774,0.0597170769072269,0.0586020885654995
103,0.00329317309396496,0.0589072986598203,0.0586020885654995
104,0.00262411637663646,0.058685220227602,0.0586020885654995
105,0.0024228117307186,0.0586247004441521,0.0586020885654995
106,0.0023646401292083,0.0586082367044564,0.0586020885654995
107,0.00234180955248043,0.0586037600651588,0.0586020885654995
108,0.00232316485631602,0.0586025429848667,0.0586020885654995
109,0.00230264456911341,0.0586022121045016,0.0586020885654995
110,0.00228047983674313,0.0586021221508939,0.0586020885654995
111,0.00230207328137781,0.0586020976960418,0.0586020885654995
112,0.00226396120386482,0.0586020910477329,0.0586020885654995
113,0.00227203129317508,0.0586020892403206,0.0586020885654995
114,0.0022936607383473,0.0586020887489566,0.0586020885654995
115,0.00233256059010758,0.0586020886153742,0.0586020885654995
116,0.00235830910149524,0.0586020885790584,0.0586020885654995
117,0.00222764697289971,0.0586020885691856,0.0586020885654995
118,0.00220862170566326,0.0586020885665016,0.0586020885654995
119,0.0021496678778516,0.0586020885657719,0.0586020885654995
120,0.00207941166150127,0.0586020885655735,0.0586020885654995
121,0.00209476236463963,0.0586020885655196,0.0586020885654995
122,0.00209271176954306,0.0586020885655049,0.0586020885654995
123,0.00211435175806515,0.0586020885655009,0.0586020885654995
124,0.00214632844777108,0.0586020885654999,0.0586020885654995
125,0.00216668346727974,0.0586020885654996,0.0586020885654995
126,0.00219039337818911,0.0586020885654995,0.0586020885654995
127,0.00223177975162391,0.0586020885654995,0.0586020885654995
128,0.00227092927022269,0.0586020885654995,0.0586020885654995
129,0.00231245398677239,0.0586020885654995,0.0586020885654995
130,0.00235195260021901,0.0586020885654995,0.0586020885654995
131,0.00237922405137261,0.0586020885654995,0.0586020885654995
132,0.00238082193291431,0.0586020885654995,0.0586020885654995
133,0.00240483240575484,0.0586020885654995,0.0586020885654995
134,0.00241977470371111,0.0586020885654995,0.0586020885654995
135,0.00239762437557457,0.0586020885654995,0.0586020885654995
136,0.00240092224995381,0.0586020885654995,0.0586020885654995
137,0.00239263749049816,0.0586020885654995,0.0586020885654995
138,0.00242275825730284,0.0586020885654995,0.0586020885654995
139,0.00242441288837623,0.0586020885654995,0.0586020885654995
140,0.00244803306658388,0.0586020885654995,0.0586020885654995
141,0.00243385484938268,0.0586020885654995,0.0586020885654995
142,0.00242072771262458,0.0586020885654995,0.0586020885654995
143,0.00243533862235391,0.0586020885654995,0.0586020885654995
144,0.0024740038821491,0.0586020885654995,0.0586020885654995
145,0.00247272879236914,0.0586020885654995,0.0586020885654995
146,0.00249330729771926,0.0586020885654995,0.0586020885654995
147,0.00252065499582011,0.0586020885654995,0.0586020885654995
148,0.00256291682069757,0.0586020885654995,0.0586020885654995
149,0.00252074292964239,0.0586020885654995,0.0586020885654995
150,0.00251945218039673,0.0586020885654995,0.0586020885654995


==> figures/ex1_3_data.csv <==
99,0.0998416794145049,0.1,0.0458345219110269
100,0.0919813088947111,0.0954941924760726,0.0458345219110269
101,0.0848003106411055,0.0913044818721953,0.0458345219110269
102,0.0782372350377215,0.0874136678183783,0.0458345219110269
103,0.0722506551682259,0.0838053188470568,0.0458345219110269
104,0.0667240157355897,0.0804637062870819,0.0458345219110269
105,0.0617285863344425,0.0773737450278166,0.0458345219110269
106,0.0572471385867421,0.0745209417097693,0.0458345219110269
107,0.0530842942459011,0.0718913507849227,0.0458345219110269
108,0.0492721795821483,0.0694715387136577,0.0458345219110269
109,0.0458470669126771,0.0672485563330758,0.0458345219110269
110,0.0426828355103173,0.065209919158321,0.0458345219110269
111,0.0397695967962266,0.0633435950856502,0.0458345219110269
112,0.0370043686470905,0.0616379986795378,0.0458345219110269
113,0.0344542318877292,0.0600819909734223,0.0458345219110269
114,0.0320974844834724,0.0586648835198167,0.0458345219110269
115,0.0299248052928705,0.0573764453094396,0.0458345219110269
116,0.0279032534190122,0.0562069111511336,0.0458345219110269
117,0.0259325256271406,0.0551469901649898,0.0458345219110269
118,0.0241141494058364,0.054187873181084,0.0458345219110269
119,0.0223250457170458,0.0533212380385327,0.0458345219110269
120,0.0206737958769419,0.0525392520223369,0.0458345219110269
121,0.0191704919941292,0.0518345709351957,0.0458345219110269
122,0.0177900034336487,0.0512003345561293,0.0458345219110269
123,0.0165227656658565,0.0506301584691298,0.0458345219110269
124,0.0153629440108968,0.0501181224401927,0.0458345219110269
125,0.0142951714875048,0.049658755672603,0.0458345219110269
126,0.0133323994718424,0.0492470193761619,0.0458345219110269
127,0.012452066082049,0.0488782871482919,0.0458345219110269
128,0.0116451672881458,0.0485483236888351,0.0458345219110269
129,0.0109017633355615,0.0482532623628388,0.0458345219110269
130,0.0102266598971919,0.047989582094294,0.0458345219110269
131,0.00960702049059306,0.0477540840261055,0.0458345219110269
132,0.00903299459374613,0.0475438683241248,0.0458345219110269
133,0.00851111292272853,0.0473563114414126,0.0458345219110269
134,0.00801758104268958,0.0471890440972888,0.0458345219110269
135,0.0075613851820327,0.0470399301672829,0.0458345219110269
136,0.00714776404197627,0.0469070466268541,0.0458345219110269
137,0.00676352478912148,0.0467886646448691,0.0458345219110269
138,0.00641287760953852,0.0466832318827717,0.0458345219110269
139,0.00609532599787794,0.0465893560221341,0.0458345219110269
140,0.00580858671901789,0.0465057895164556,0.0458345219110269
141,0.0055428243565414,0.0464314155420946,0.0458345219110269
142,0.00529583154495423,0.046365235107379,0.0458345219110269
143,0.005075021139856,0.0463063552675082,0.0458345219110269
144,0.0048787002131135,0.0462539783851185,0.0458345219110269
145,0.00470429316922865,0.0462073923716566,0.0458345219110269
146,0.00454848899827518,0.046165961842401,0.0458345219110269
147,0.00440977350896217,0.0461291201175483,0.0458345219110269
148,0.00428761075375608,0.0460963620027994,0.0458345219110269
149,0.00416864427780626,0.0460672372849586,0.0458345219110269
150,0.00405822231795382,0.0460413448808843,0.0458345219110269


==> figures/ex2_1_data_rev.csv <==
1,0.15312044274259,0.195633874961128,0.110607010524051,0.163855317423219,0.208403911840126,0.119306723006313,0.159137236893054,0.205108772077172,0.113165701708936,0.162436655411502,0.208677717193459,0.116195593629544,0.161553997016327,0.206779224164344,0.11632876986831
2,0.158044233255779,0.206849532077429,0.109238934434128,0.16475482584712,0.214057081279325,0.115452570414916,0.164045862748215,0.216187702484126,0.111904023012304,0.164803980350807,0.216707237355477,0.112900723346137,0.170685404333739,0.224144715076493,0.117226093590985
3,0.165795154072714,0.223416088583473,0.108174219561954,0.170842401926725,0.228433671799709,0.113251132053742,0.169394619116975,0.228619275939902,0.110169962294048,0.170338321274678,0.22948580138493,0.111190841164426,0.180528127830612,0.244740915453101,0.116315340208123
4,0.162731431995963,0.222029405741437,0.103433458250489,0.167339832914125,0.224713293014818,0.109966372813432,0.167817179804702,0.228664157972553,0.10697020163685,0.169199342139116,0.228785297327487,0.109613386950744,0.183237770522834,0.248769958749884,0.117705582295783
5,0.160858180049339,0.21705817247767,0.104658187621008,0.164470425372221,0.221004297163553,0.107936553580889,0.168411842762052,0.228251413665993,0.108572271858112,0.170350807073014,0.229081168636078,0.11162044550995,0.184463934214901,0.248545274662948,0.120382593766854
6,0.165910802842246,0.229793449218961,0.102028156465532,0.169711140208378,0.234030469843326,0.10539181057343,0.175332234694146,0.241410400798683,0.109254068589608,0.177319607883366,0.243249623779473,0.11138959198726,0.191507652941938,0.258308754990204,0.124706550893672
7,0.171112267459674,0.238579482987257,0.10364505193209,0.175594876151872,0.242329660084114,0.108860092219629,0.177995048421396,0.247551626800379,0.108438470042414,0.179858088824732,0.249160394898151,0.110555782751313,0.199750330750488,0.273071164051545,0.126429497449431
8,0.178369972225813,0.25641366532658,0.100326279125046,0.182812631247107,0.258931372033239,0.106693890460976,0.183900473712138,0.262272298872772,0.105528648551504,0.186674879798204,0.264389943179741,0.108959816416668,0.209551039767568,0.292992934325872,0.126109145209265
9,0.174256586956612,0.249030728226356,0.0994824456868675,0.180225681279455,0.253599341237851,0.106852021321058,0.17978570470405,0.25385169127074,0.10571971813736,0.182784461089808,0.258035976170873,0.107532946008743,0.202719273475018,0.283266256468818,0.122172290481218
10,0.170722907175975,0.241144683506626,0.100301130845325,0.178062799637445,0.246919442390281,0.109206156884609,0.176094994343639,0.243860968127003,0.108329020560276,0.18004008092117,0.250645105097282,0.109435056745058,0.204002617722114,0.273820167358729,0.134185068085499
11,0.167951326717697,0.23541127089377,0.100491382541624,0.171921579518594,0.237559552609744,0.106283606427443,0.172997733627877,0.239750553401902,0.106244913853851,0.175619564151642,0.244214000362354,0.107025127940931,0.204556773088585,0.278517602361501,0.130595943815669
12,0.161645604482313,0.223560479040316,0.0997307299243104,0.167933763664737,0.233754538890522,0.102112988438952,0.167976634147582,0.229580829526611,0.106372438768554,0.169677405870979,0.23223295369687,0.107121858045089,0.202730479639593,0.279588360780576,0.125872598498609
13,0.162585399156097,0.236073180543883,0.0890976177683111,0.169448374201694,0.248669896847681,0.0902268515557068,0.169331537837188,0.243664194671847,0.0949988810025293,0.169519278784309,0.244817269535666,0.0942212880329514,0.20906404982774,0.305399899264745,0.112728200390734
14,0.160730343949166,0.230649313346967,0.0908113745513644,0.16708549825223,0.239399449574594,0.0947715469298667,0.170630741902552,0.245753825129074,0.0955076586760294,0.170614431845337,0.245709093269128,0.095519770421545,0.206436732556079,0.286536011351948,0.126337453760211
15,0.160895566489079,0.235563888517999,0.08622724446016,0.166592400252081,0.242548477319667,0.090636323184495,0.173195643930056,0.252261657611293,0.0941296302488196,0.172261167694567,0.251541338228352,0.0929809971607811,0.209694244509796,0.290461082420599,0.128927406598993
16,0.161079747167279,0.228152488065293,0.094007006269265,0.16638937012309,0.235625376036433,0.0971533642097459,0.173083759278084,0.241731476167118,0.104436042389049,0.171734338969801,0.240256336704254,0.103212341235347,0.213289664802827,0.286591251696149,0.139988077909505
17,0.165401836627277,0.224344569842869,0.106459103411684,0.170087737057279,0.229967673143445,0.110207800971113,0.176215818447417,0.236703746690599,0.115727890204235,0.175329162787969,0.234598386536186,0.116059939039752,0.218223129778391,0.295696039044823,0.140750220511959
18,0.160923168913768,0.217804782822112,0.104041555005425,0.167540545935695,0.226390470082753,0.108690621788637,0.171360105954252,0.232127602269128,0.110592609639375,0.172026098499775,0.231918429217733,0.112133767781817,0.218504703549642,0.29112968703814,0.145879720061144
19,0.155698093122774,0.205117907508963,0.106278278736584,0.160252309872184,0.209657578233249,0.11084704151112,0.164280100559413,0.213976036435546,0.114584164683279,0.164979619579715,0.214122800470225,0.115836438689204,0.211518714072755,0.277063192970948,0.145974235174561
20,0.159680404246301,0.21815220843785,0.101208600054753,0.165592301077864,0.225924723572976,0.105259878582753,0.168903055621788,0.232262942588516,0.10554316865506,0.169276551992636,0.232100585719696,0.106452518265576,0.21349903639805,0.28580227672296,0.141195796073139
21,0.15793443880836,0.21476219966917,0.101106677947551,0.164511229583462,0.225216645966865,0.103805813200059,0.165688741711586,0.224355082069399,0.107022401353773,0.165855482712863,0.2239268209828,0.107784144442926,0.214341857548778,0.288238189258705,0.140445525838852
22,0.156619414293784,0.214550786909574,0.0986880416779949,0.16138844247995,0.221898166874055,0.100878718085846,0.166330840250345,0.227438419110112,0.105223261390577,0.165612855013687,0.224568320670403,0.106657389356972,0.220233720614011,0.308149348188889,0.132318093039133
23,0.154328937901209,0.208380298572927,0.100277577229492,0.160553418738884,0.216036697930157,0.105070139547612,0.163489529075057,0.220923839454424,0.106055218695691,0.162918680713508,0.219018673349683,0.106818688077333,0.210244742201871,0.288554528327093,0.131934956076649
24,0.159553145626698,0.215044533422094,0.104061757831302,0.163886942361003,0.218470466960668,0.109303417761337,0.168465873493416,0.226729167386364,0.110202579600469,0.168193016873082,0.224655235345045,0.11173079840112,0.222873872499031,0.305875553673253,0.139872191324809
25,0.161496301392841,0.218440742915923,0.104551859869758,0.167411663469007,0.222515902581221,0.112307424356793,0.170884561475944,0.228661894473115,0.113107228478773,0.170296333994185,0.227487149021128,0.113105518967241,0.220194981651169,0.298552816737618,0.14183714656472
26,0.160917270411945,0.221712469444925,0.100122071378964,0.168741239111708,0.228498093162699,0.108984385060717,0.173567869243152,0.238175623507351,0.108960114978954,0.171856857140502,0.234633770914879,0.109079943366125,0.221751128235494,0.314171337750851,0.129330918720137
27,0.165756476455582,0.238743881069991,0.0927690718411733,0.173077150673555,0.251208730447437,0.0949455708996732,0.175936639644028,0.250638458182374,0.101234821105683,0.174376030755256,0.248644790670269,0.100107270840243,0.224690293857097,0.332424485856494,0.116956101857699
28,0.165078634422077,0.230750250725398,0.0994070181187559,0.170253188369926,0.237228991871409,0.103277384868443,0.177632847284388,0.246575329366689,0.108690365202087,0.175661466332747,0.24348762007612,0.107835312589373,0.224449693520542,0.331278377861974,0.117621009179109
29,0.168451735335363,0.237835161062448,0.0990683096082776,0.173841326227922,0.243843863674124,0.103838788781721,0.17826869397835,0.250255624964078,0.106281762992621,0.176798925383193,0.24729996429272,0.106297886473665,0.22327531862919,0.320346860157517,0.126203777100863
30,0.166618649126568,0.240522955242032,0.092714343011104,0.171462031790403,0.244639287514234,0.0982847760665715,0.175119410684876,0.249918045982609,0.100320775387143,0.174378787405729,0.248946290307221,0.0998112845042362,0.224408202611914,0.321111430361789,0.127704974862039
31,0.173216546624194,0.251662030672428,0.0947710625759602,0.180521539783929,0.260331193707023,0.100711885860836,0.184917274169658,0.264894478902758,0.104940069436558,0.184417862118742,0.263474505256691,0.105361218980794,0.230655641786193,0.329776784174015,0.131534499398371
32,0.17158199308155,0.241925882100852,0.101238104062248,0.178448688796978,0.252986314235502,0.103911063358453,0.181544366019242,0.252586701606941,0.110502030431544,0.18057047284798,0.250990818831088,0.110150126864871,0.229325016652589,0.312555031290212,0.146095002014965
33,0.168878100726851,0.235609432296512,0.102146769157191,0.174162749188981,0.242855870470751,0.105469627907211,0.177056984978464,0.242772472096416,0.111341497860511,0.176841238206882,0.242432614854232,0.111249861559533,0.223824639650797,0.298561786362635,0.149087492938958
34,0.163891150150444,0.218087083231206,0.109695217069683,0.170919320016237,0.23068710841108,0.111151531621394,0.17337227384315,0.228279434388408,0.118465113297892,0.172406226683614,0.227138287982299,0.117674165384929,0.217551067251637,0.284962105309866,0.150140029193409
35,0.161986644807463,0.216813893724631,0.107159395890294,0.166661617537107,0.224870347932006,0.108452887142208,0.168223417942641,0.219814506188567,0.116632329696715,0.167871259252153,0.220243503590073,0.115499014914233,0.216875507158369,0.280204938770931,0.153546075545807
36,0.151473991486488,0.202641815247608,0.100306167725368,0.157281768966578,0.208956818312441,0.105606719620716,0.156829424670189,0.205685463071356,0.107973386269022,0.156735903269179,0.20677159480055,0.106700211737808,0.20600530006091,0.270878966615712,0.141131633506107
37,0.156662388013936,0.212427427821856,0.100897348206017,0.161219511280839,0.217165086700398,0.105273935861279,0.163914832321229,0.21808022224484,0.109749442397618,0.162536506510776,0.217794674428434,0.107278338593118,0.21334579620727,0.292908298943395,0.133783293471145
38,0.160102690239163,0.215577377088552,0.104628003389774,0.16564954978708,0.223158523767632,0.108140575806528,0.16771468414905,0.217052334561412,0.118377033736688,0.166754452908261,0.219151216772517,0.114357689044005,0.220456251141806,0.30006848152657,0.140844020757042
39,0.161695277051299,0.227513991201623,0.0958765629009749,0.166665441410952,0.232451325597373,0.100879557224532,0.172313611821665,0.23889722036908,0.105730003274249,0.169817139239344,0.235228933369206,0.104405345109481,0.224776539052282,0.333364142910893,0.116188935193671
40,0.154450604364953,0.203077205568808,0.105824003161099,0.159536641267018,0.206515409929152,0.112557872604883,0.164221002338177,0.211869827556663,0.116572177119691,0.161905176983149,0.20974033680345,0.114070017162847,0.215140026857839,0.282254156827055,0.148025896888623
41,0.163156259551946,0.215516929110695,0.110795589993197,0.166182904134083,0.22014608517619,0.112219723091975,0.169698527278899,0.218746025821822,0.120651028735976,0.16694544170259,0.216046628493806,0.117844254911375,0.224403988860955,0.301636336576798,0.147171641145112
42,0.153032424522593,0.202552170080171,0.103512678965015,0.15483919746753,0.204612992440721,0.105065402494338,0.158623167354304,0.209120218914714,0.108126115793893,0.157134296350773,0.20651782191146,0.107750770790086,0.206873424022601,0.274324930201574,0.139421917843628
43,0.15659312801712,0.215860187727881,0.0973260683063596,0.160281201300539,0.220258240391934,0.100304162209145,0.16065833798554,0.219856695394336,0.101459980576744,0.160230207972342,0.219024270992704,0.101436144951981,0.20596191669917,0.27998569943151,0.13193813396683
44,0.158706256571607,0.212251330695121,0.105161182448093,0.16300604064254,0.219627585548504,0.106384495736576,0.163706886832868,0.219695752552892,0.107718021112844,0.163708490057344,0.218558870249174,0.108858109865515,0.210772143644849,0.281117942805937,0.140426344483762
45,0.161764551735972,0.214657070100387,0.108872033371558,0.164112127650325,0.220157162653819,0.10806709264683,0.165110853608998,0.218118449534056,0.112103257683941,0.165584738379807,0.217436547548143,0.11373292921147,0.217413754470377,0.288304387486898,0.146523121453856
46,0.162017544597142,0.21594378208664,0.108091307107645,0.163373795915346,0.21957244515112,0.107175146679572,0.165911015428048,0.223538437863134,0.108283592992963,0.165824263664499,0.221178547903196,0.110469979425802,0.218890505283951,0.292173202495619,0.145607808072283
47,0.168124031038916,0.221291317896152,0.114956744181679,0.168671690986271,0.223370079694154,0.113973302278389,0.171916354195638,0.228935398057318,0.114897310333959,0.171506221196035,0.226147669498593,0.116864772893477,0.22658939430143,0.303607538182571,0.149571250420289
48,0.174479558126296,0.256465411470679,0.0924937047819135,0.178190392593922,0.260404449032774,0.0959763361550702,0.179524673840997,0.263788935049697,0.0952604126322981,0.178574813514048,0.261520811503839,0.0956288155242577,0.236324506343592,0.351746257357629,0.120902755329556
49,0.166983058714019,0.230543096381933,0.103423021046105,0.171948761261765,0.237711339660525,0.106186182863005,0.172818349933576,0.241067033444911,0.104569666422241,0.171625249044198,0.239112964774711,0.104137533313685,0.225306690131669,0.318633050851714,0.131980329411623
50,0.161446691651648,0.220288260385498,0.102605122917798,0.166822496562272,0.227011615155263,0.106633377969281,0.16772806290745,0.227744866478067,0.107711259336833,0.167343987749545,0.226822755642222,0.107865219856867,0.22331146678034,0.300611490084355,0.146011443476325
51,0.161754047729286,0.225437280839046,0.098070814619527,0.167010345777284,0.232011004947331,0.102009686607238,0.170993559720751,0.236114011407401,0.105873108034102,0.169814240951538,0.234104929148798,0.105523552754277,0.220230874869636,0.292103037998403,0.148358711740869
52,0.160766078866632,0.217837798748325,0.103694358984938,0.166762398843841,0.22552663699133,0.107998160696353,0.172053014725265,0.232973233326622,0.111132796123907,0.17062923813539,0.229559271815423,0.111699204455356,0.217696128020037,0.283037594291358,0.152354661748716
53,0.161138600178843,0.217115315917794,0.105161884439892,0.16543411668888,0.224106255693025,0.106761977684735,0.169756953448618,0.229524726215806,0.109989180681431,0.168994616288802,0.226010372353643,0.111978860223961,0.216719762596896,0.292928398728768,0.140511126465024
54,0.158932939924711,0.213623013089966,0.104242866759457,0.163691603162835,0.223753672056011,0.103629534269658,0.165894680513688,0.223042088013998,0.108747273013378,0.165086393511952,0.221462842075393,0.10870994494851,0.214979624996411,0.296053864405773,0.133905385587049
55,0.163475739637536,0.230181107922524,0.0967703713525474,0.168874731578572,0.237294527422126,0.100454935735019,0.169927290357882,0.237036465131955,0.10281811558381,0.169762548747996,0.236209250417019,0.103315847078973,0.227004631907106,0.317396417363723,0.136612846450488
56,0.169179332488444,0.242140515943193,0.0962181490336943,0.172314344472436,0.238228134083234,0.106400554861638,0.173547990940741,0.250029620046322,0.09706636183516,0.173332553344872,0.249463797167862,0.0972013095218826,0.228495015158236,0.315083474287584,0.141906556028887
57,0.174196893141743,0.244908742138307,0.103485044145178,0.179489913582736,0.253489666278959,0.105490160886513,0.180863262074541,0.255042230948434,0.106684293200647,0.180705560614265,0.252266917438703,0.109144203789827,0.24091114955297,0.325559793243006,0.156262505862935
58,0.170420549325925,0.240035608710866,0.100805489940984,0.176589122539469,0.246892374585345,0.106285870493594,0.17613362183042,0.248261688853511,0.104005554807329,0.175492279406141,0.246120044950644,0.104864513861639,0.238314946562113,0.321936023535593,0.154693869588632
59,0.170312616531584,0.24359226089972,0.0970329721634474,0.175308962612626,0.245908664585978,0.104709260639274,0.174592810099478,0.250353313016733,0.0988323071822239,0.174666815229907,0.250075208543041,0.0992584219167724,0.231215846878169,0.319336596938294,0.143095096818043
60,0.16546046510075,0.226085152062085,0.104835778139416,0.173525063500403,0.237391784510904,0.109658342489901,0.171239405275982,0.235155850315864,0.107322960236099,0.171790116010289,0.234845476000839,0.108734756019738,0.227792641148892,0.306970539082801,0.148614743214984
61,0.164265835970142,0.22842492119909,0.100106750741194,0.172819991620379,0.23817373515917,0.107466248081589,0.17208470819018,0.23638008026793,0.107789336112429,0.171673280996425,0.236495392268334,0.106851169724516,0.223755433241461,0.298329588804773,0.149181277678148
62,0.161938803587278,0.229739708150034,0.0941378990245221,0.16993224920349,0.237567155444548,0.102297342962431,0.166562299560105,0.234886304790984,0.0982382943292255,0.166511679837609,0.235281330996551,0.0977420286786661,0.220075072233193,0.300570213300181,0.139579931166205
63,0.169047714061169,0.24331526774555,0.0947801603767885,0.17496986827922,0.25102909395067,0.0989106426077704,0.17593851906743,0.255854185269677,0.0960228528651828,0.174804947582433,0.253330449118051,0.0962794460468154,0.224681522140934,0.305008484197439,0.144354560084428
64,0.171096914599465,0.244175415466075,0.0980184137328548,0.175640844295211,0.248400290244404,0.102881398346019,0.176790993879734,0.254029575539979,0.0995524122194883,0.175838211485503,0.251155302796767,0.10052112017424,0.234791609523231,0.323934639422049,0.145648579624412
65,0.169489636593392,0.243421908989817,0.0955573641969669,0.173502095638097,0.247524628509869,0.0994795627663249,0.174218704220026,0.250288841174319,0.0981485672657322,0.173649187062625,0.247559416171083,0.0997389579541663,0.23291126162188,0.312111272337543,0.153711250906216
66,0.164766874635884,0.226862696292873,0.102671052978895,0.169268069358571,0.23154133875281,0.106994799964333,0.171876988467937,0.236777476882089,0.106976500053785,0.171683180196816,0.23655839244393,0.106807967949702,0.231028268898779,0.317113105982321,0.144943431815237
67,0.167275933217043,0.229275820000956,0.105276046433131,0.172776257549789,0.235414530963331,0.110137984136246,0.173548156696403,0.237046286022418,0.110050027370387,0.173134377213036,0.235327348638021,0.110941405788051,0.230984394264966,0.324585980438054,0.137382808091879
68,0.163259581699868,0.224583577273973,0.101935586125762,0.167321627933611,0.231966742042434,0.102676513824787,0.169217784373369,0.231154557043994,0.107281011702743,0.169167347434247,0.230386790862335,0.10794790400616,0.230457204111288,0.312185147507191,0.148729260715386
69,0.168437806323296,0.235141596596361,0.101734016050232,0.172764947904511,0.241402432220385,0.104127463588638,0.174992871315553,0.242246051269452,0.107739691361654,0.175678036899646,0.241993962879327,0.109362110919966,0.230830684654148,0.307003428845771,0.154657940462526
70,0.170279592540145,0.247618514567737,0.0929406705125533,0.175150815430949,0.253536674191023,0.0967649566708745,0.174879294296971,0.248524832019652,0.10123375657429,0.176071737598523,0.250576021364331,0.101567453832715,0.230029092095489,0.312008728142368,0.148049456048609
71,0.167533160778276,0.231983465844906,0.103082855711647,0.175509066099242,0.25040661131031,0.100611520888175,0.173853362489877,0.245078095745045,0.102628629234709,0.175326347170032,0.244866305232268,0.105786389107797,0.234235739199494,0.305780821275461,0.162690657123528
72,0.167252098049823,0.231124416128199,0.103379779971447,0.174926477925952,0.243972702150308,0.105880253701596,0.173269845339357,0.24246269066209,0.104077000016624,0.174517877344673,0.24257475856404,0.106460996125306,0.233326142869708,0.318256035862689,0.148396249876727
73,0.17152617998796,0.236934862848929,0.106117497126991,0.176235649813478,0.246276244106874,0.106195055520082,0.17844224960065,0.252256111014506,0.104628388186793,0.178872671534834,0.250350093214485,0.107395249855183,0.242492682897586,0.348467676126421,0.136517689668751
74,0.162926574694685,0.220948983410921,0.10490416597845,0.168217054387332,0.22814357226378,0.108290536510883,0.171165087875962,0.234349327610365,0.107980848141559,0.171344539312208,0.233565727041285,0.10912335158313,0.234781999407146,0.31598856737963,0.153575431434662
75,0.156733549419853,0.215572712821766,0.0978943860179404,0.162576231482462,0.222724204060235,0.102428258904689,0.16332006950283,0.225140489566039,0.101499649439621,0.163861445987639,0.226805218046006,0.100917673929273,0.226064199137366,0.3096198671652,0.142508531109532
76,0.157182664300619,0.211388595617249,0.102976732983989,0.16147147323232,0.216434039877803,0.106508906586836,0.163242501138473,0.216185919390327,0.11029908288662,0.163777891839064,0.217378387349384,0.110177396328744,0.223230826474091,0.295415711437977,0.151045941510205
77,0.158089411959932,0.208588895984805,0.107589927935059,0.161904122768133,0.213503182654876,0.11030506288139,0.16586531245945,0.216358669581813,0.115371955337087,0.165442843852065,0.215492590594166,0.115393097109963,0.22458962456254,0.293503514473289,0.15567573465179
78,0.156874769793941,0.205968900779448,0.107780638808434,0.159545450981151,0.208612439686744,0.110478462275558,0.163180453234862,0.213029001699784,0.113331904769939,0.164459531759226,0.214915407370969,0.114003656147483,0.217493602890281,0.284190637489736,0.150796568290826
79,0.165026028777912,0.222509591988203,0.107542465567621,0.168612737836301,0.22868284299515,0.108542632677452,0.16973187349478,0.227916687885939,0.11154705910362,0.170686077103735,0.229124082674669,0.1122480715328,0.233470509226006,0.308943250177732,0.15799776827428
80,0.171754739452997,0.231155880581369,0.112353598324626,0.175388446347315,0.23797526468949,0.112801628005141,0.176226369791665,0.234287775960883,0.118164963622448,0.177186251526949,0.23526273419172,0.119109768862178,0.23680978162698,0.31590726100544,0.15771230224852
81,0.170042239941616,0.228230004355804,0.111854475527427,0.173553743784428,0.232778198325176,0.114329289243679,0.174928186788062,0.233459282626298,0.116397090949826,0.176129807720988,0.235090435732994,0.117169179708982,0.237679317552051,0.324649237369918,0.150709397734184
82,0.171918441452318,0.230996012263398,0.112840870641237,0.175806537883216,0.235959935517005,0.115653140249427,0.176126079741436,0.237348313858164,0.114903845624708,0.17699007449995,0.238307377303406,0.115672771696495,0.238038682214003,0.32414331090473,0.151934053523276
83,0.177843978885512,0.24102406961305,0.114663888157974,0.182954404701898,0.246883186725653,0.119025622678143,0.183383978258589,0.248052396932816,0.118715559584362,0.18368816989669,0.248175851044129,0.119200488749252,0.238789325588787,0.324756689842589,0.152821961334984
84,0.167299373855059,0.226768617746683,0.107830129963436,0.172694091376405,0.236420273429713,0.108967909323097,0.174627976007692,0.235496604735062,0.113759347280321,0.174929404787646,0.235650341870641,0.114208467704651,0.231696189070607,0.316316978913787,0.147075399227427
85,0.169131083341734,0.231567701005503,0.106694465677965,0.175066540576948,0.246854898189994,0.103278182963903,0.17503746977501,0.240130266233189,0.10994467331683,0.17505130217774,0.239178025354064,0.110924579001416,0.229119618609874,0.329865144089469,0.128374093130279
86,0.169458341283873,0.236446575573454,0.102470106994291,0.172272307038795,0.243300326581812,0.101244287495777,0.173680069672152,0.243895787776438,0.103464351567865,0.174010778059874,0.24300845778091,0.105013098338838,0.227859385633456,0.317933108213216,0.137785663053695
87,0.164879270809151,0.226030978206775,0.103727563411527,0.167564200245482,0.228615869526305,0.10651253096466,0.169098194182848,0.233550412503759,0.104645975861937,0.170722210009398,0.234839332232088,0.106605087786708,0.228211314169739,0.309138840679798,0.147283787659681
88,0.161895431649131,0.218099677166818,0.105691186131445,0.165322300779998,0.22418364822997,0.106460953330026,0.166937364332497,0.227887194250972,0.105987534414023,0.168681140183146,0.230380102181087,0.106982178185206,0.227135673678185,0.313563413728433,0.140707933627938
89,0.167069509427055,0.235765672443933,0.0983733464101757,0.171936194883728,0.241373267327029,0.102499122440428,0.170920533264064,0.242374619180723,0.0994664473474044,0.173008926817972,0.243487619406811,0.102530234229132,0.229315137053932,0.315879984191858,0.142750289916006
90,0.162202353755508,0.228436725138151,0.0959679823728643,0.168285666420712,0.234558317445966,0.102013015395458,0.165720830315534,0.235707508317224,0.0957341523138439,0.167882138187328,0.238109907763175,0.0976543686114814,0.226688967236789,0.307485421897974,0.145892512575603
91,0.159520691900359,0.223485987967066,0.0955553958336511,0.16308600234233,0.227152106913682,0.0990198977709773,0.162936731937228,0.228777617252572,0.0970958466218837,0.163687988462872,0.228585594403741,0.0987903825220036,0.228338857308126,0.309386526612955,0.147291188003296
92,0.159166519510362,0.226307757193278,0.0920252818274462,0.162836119372993,0.229486766403866,0.0961854723421195,0.163933414495282,0.23397935895635,0.0938874700342134,0.1638748622362,0.232089060302179,0.0956606641702217,0.228470264405501,0.313601135578862,0.143339393232139
93,0.153284531231926,0.203228209329141,0.103340853134712,0.155762826630839,0.20561281759765,0.105912835664029,0.157912189478419,0.208335403741336,0.107488975215503,0.158418274110141,0.20939889750284,0.107437650717442,0.223621138910911,0.296819856881112,0.15042242094071
94,0.160300900620691,0.21043625107101,0.110165550170372,0.163353282279525,0.213432833071475,0.113273731487575,0.162482801783341,0.212925014502195,0.112040589064487,0.163993655011056,0.215330512458226,0.112656797563885,0.223423983950981,0.288831796732256,0.158016171169705
95,0.162121889901376,0.208042304187163,0.116201475615589,0.165301397778781,0.214641181320273,0.115961614237289,0.165056778803547,0.214883695697143,0.115229861909951,0.166294937171694,0.216967405496481,0.115622468846906,0.227677366928684,0.297936795590518,0.157417938266851
96,0.163928672321421,0.224890690383994,0.102966654258848,0.16772383810876,0.23097399420262,0.1044736820149,0.170190611827189,0.236351841480939,0.10402938217344,0.170851795598451,0.237268844787463,0.104434746409439,0.230820420601546,0.322989074920572,0.138651766282519
97,0.162815691174367,0.217574620094772,0.108056762253962,0.166207785945062,0.222876389912556,0.109539181977568,0.168058023495139,0.225265670472939,0.110850376517339,0.169357301884918,0.227127711004913,0.111586892764922,0.232151428802385,0.320031793951821,0.144271063652949
98,0.159691017286011,0.214380474310958,0.105001560261064,0.16464537886694,0.221690278004192,0.107600479729687,0.165738455897884,0.222013713619758,0.10946319817601,0.166953120204443,0.223318951182482,0.110587289226404,0.230261554187735,0.309619322738352,0.150903785637119
99,0.159092607508652,0.215294747593034,0.10289046742427,0.163664244723502,0.222634356694744,0.10469413275226,0.163103735551159,0.220018831399994,0.106188639702324,0.164632927214133,0.221069209122738,0.108196645305528,0.218617297477407,0.293221810986141,0.144012783968673
100,0.160936370976007,0.226582733864619,0.0952900080873939,0.163445755467233,0.226549969047255,0.100341541887212,0.165194881495188,0.234298426999652,0.0960913359907237,0.166011399299213,0.23292541662145,0.0990973819769757,0.220577221914623,0.297743628952065,0.143410814877181
101,0.158286526313674,0.217772810832648,0.0988002417946996,0.161612436064668,0.225114434030316,0.0981104380990199,0.162340166937435,0.221039078279121,0.103641255595748,0.162796853276174,0.222680310508213,0.102913396044136,0.217797596941848,0.302833896752052,0.132761297131644
102,0.158201162251613,0.210795033554145,0.105607290949081,0.158848177288054,0.215737517386878,0.10195883718923,0.16256919483289,0.217179742368625,0.107958647297156,0.162966123822831,0.219244518902353,0.106687728743309,0.218992143751194,0.304224944779798,0.13375934272259
103,0.158497419357645,0.21721136539927,0.0997834733160203,0.159567947700292,0.220104406439406,0.0990314889611786,0.162310252968617,0.221157577369342,0.103462928567892,0.162925026410148,0.222468322328806,0.10338173049149,0.210745291438732,0.28244870532842,0.139041877549045
104,0.157022482402946,0.218869750548639,0.0951752142572534,0.159178293628208,0.222487935214796,0.0958686520416192,0.160877599728689,0.22243497490515,0.0993202245522274,0.161788242003618,0.223488983847805,0.10008750015943,0.218689067096773,0.295017760620126,0.142360373573421
105,0.159751135548845,0.221010017130044,0.0984922539676454,0.164837129475861,0.231034432695755,0.0986398262559669,0.16330711848406,0.223011891310645,0.103602345657475,0.163330077871887,0.222076942322454,0.10458321342132,0.231655279570996,0.307146039762112,0.156164519379879
106,0.160355392870943,0.215665643178613,0.105045142563273,0.165159165106783,0.220953710242511,0.109364619971054,0.167122845590727,0.224145227709032,0.110100463472423,0.166253964054486,0.223057475316752,0.10945045279222,0.231275725620826,0.306483170184943,0.156068281056709
107,0.165201362768466,0.230661491168473,0.0997412343684586,0.170185764805554,0.236224975039312,0.104146554571795,0.173424287450866,0.241569985860183,0.105278589041549,0.172058387680811,0.238961571318349,0.105155204043273,0.234945847612745,0.312446712979264,0.157444982246226
108,0.16293652782418,0.22723427608347,0.0986387795648902,0.167113620493159,0.2333834937168,0.100843747269518,0.170302000882338,0.237402768766985,0.103201232997691,0.170198134300941,0.237502890864663,0.102893377737218,0.232332385677906,0.315404104700015,0.149260666655798
109,0.171936739565625,0.246362146348516,0.0975113327827335,0.176268502456415,0.252910764690655,0.099626240222175,0.180494062225845,0.259977041909422,0.101011082542268,0.179713343286003,0.258263283399006,0.101163403173,0.238359655120819,0.335711012054569,0.141008298187069
110,0.162475561521246,0.225895046674931,0.0990560763675623,0.165866069283327,0.229362074623146,0.102370063943508,0.170428339672997,0.238418368458319,0.102438310887676,0.169240803339057,0.235756806757056,0.102724799921059,0.217158765954009,0.297673913864911,0.136643618043106
111,0.161399007225612,0.221919885553567,0.100878128897658,0.164460846333209,0.221772977026327,0.107148715640092,0.170756022992852,0.239620193858246,0.101891852127458,0.170134170828385,0.235039629813071,0.105228711843699,0.225923285052579,0.314868248968887,0.136978321136272
112,0.153850435405015,0.203082765322806,0.104618105487225,0.157268758340241,0.20648433590397,0.108053180776511,0.161937537310848,0.215579785656916,0.108295288964781,0.160837265952545,0.212724069026289,0.108950462878802,0.224051068445182,0.297217050476366,0.150885086413998
113,0.156731258008393,0.205702835005346,0.10775968101144,0.160687912013132,0.211950824733212,0.109424999293052,0.163531231333054,0.215454056138341,0.111608406527767,0.162212359176157,0.213082757762867,0.111341960589447,0.227179476893286,0.304154319670312,0.15020463411626
114,0.158201266623879,0.205964863654458,0.110437669593301,0.162991541581798,0.214761621929449,0.111221461234147,0.164256468801426,0.214932594694421,0.11358034290843,0.164250188968074,0.214246515152035,0.114253862784114,0.217170696776308,0.28620242387653,0.148138969676087
115,0.165007169267133,0.217073526685385,0.112940811848881,0.167765154369731,0.225893557292945,0.109636751446516,0.16932328247438,0.22604812263388,0.112598442314881,0.169778846142045,0.225997627314458,0.113560064969633,0.226172638712956,0.306411530470751,0.14593374695516
116,0.167490232725631,0.219218283755269,0.115762181695993,0.170857360456507,0.227303520387299,0.114411200525714,0.172771786993824,0.228969022197677,0.116574551789971,0.173206161451474,0.229110266322331,0.117302056580618,0.227230328814637,0.297367682661401,0.157092974967874
117,0.174056810333045,0.238207608240432,0.109906012425659,0.175210542958606,0.241396618946778,0.109024466970433,0.179836015763389,0.248545645350535,0.111126386176243,0.180103088245541,0.248526916794956,0.111679259696126,0.241166348875741,0.333776550728383,0.1485561470231
118,0.169531062065088,0.223999229246994,0.115062894883181,0.170793886438836,0.224838898282783,0.116748874594888,0.173936724955386,0.232362753442878,0.115510696467894,0.173548191397173,0.231603973323219,0.115492409471126,0.236510730632287,0.319751225632963,0.15327023563161
119,0.168615904048812,0.233268021819959,0.103963786277665,0.171475952803845,0.235739832327314,0.107212073280376,0.174652356832322,0.242897051926374,0.106407661738269,0.173735011973164,0.24039697179869,0.107073052147638,0.23158908625497,0.315460329911683,0.147717842598257
120,0.169812963067182,0.242262377469698,0.097363548664666,0.172696803823714,0.245663962092734,0.0997296455546949,0.175954901790539,0.255578642272765,0.0963311613083134,0.175370616441814,0.253408526073686,0.0973327068099412,0.231878136519885,0.334842181653478,0.128914091386291
121,0.164497779528421,0.231023251534445,0.097972307522397,0.167411648428159,0.235791885846695,0.099031411009622,0.171973411426646,0.244277835440272,0.09966898741302,0.17096071377223,0.242404021737542,0.0995174058069186,0.224232712490417,0.307587219529502,0.140878205451332
122,0.16340217572242,0.227967051466977,0.0988372999778624,0.165783732607272,0.23265200215129,0.0989154630632548,0.168762646087886,0.235282068509772,0.102243223666,0.167102269242083,0.23242760485999,0.101776933624177,0.220664205244531,0.301271904062449,0.140056506426613
123,0.166053416427313,0.235494789181394,0.0966120436732313,0.170523452087321,0.242060258390416,0.0989866457842255,0.172045525175795,0.244387711919733,0.0997033384318567,0.170370047700426,0.240473296369427,0.100266799031425,0.217639898365241,0.297435747448513,0.137844049281969
124,0.163770738465469,0.221670499687624,0.105870977243314,0.166645698843635,0.225322073100769,0.107969324586502,0.169740262222653,0.229225641784103,0.110254882661202,0.169397743220494,0.22838026999923,0.110415216441757,0.216589938422086,0.302017279035593,0.13116259780858
125,0.162504491373982,0.214267199001927,0.110741783746038,0.164934274292584,0.217129425542124,0.112739123043043,0.168433082908972,0.22278469666346,0.114081469154484,0.168472731423145,0.222579564510353,0.114365898335936,0.221885418808242,0.291010530601034,0.152760307015451
126,0.167070847381416,0.225342322723001,0.10879937203983,0.172335879531447,0.230881112564563,0.11379064649833,0.173330352875186,0.232587632314962,0.114073073435411,0.172921994312801,0.231103798975955,0.114740189649648,0.231678461448093,0.307436979648256,0.155919943247931
127,0.164596200350529,0.223061784336622,0.106130616364436,0.170613078053101,0.227854553797511,0.113371602308691,0.171053450466956,0.230692508273996,0.111414392659915,0.170263269986521,0.228567883546168,0.111958656426874,0.23165493788916,0.317695063277332,0.145614812500988
128,0.165055720229142,0.223236866749934,0.10687457370835,0.17052139154044,0.228125231813663,0.112917551267217,0.170055958555327,0.228157767076196,0.111954150034458,0.169302959047609,0.225625525631726,0.112980392463491,0.231580778366879,0.313606668143477,0.14955488859028
129,0.159745799558822,0.210847851023864,0.10864374809378,0.164741863020973,0.214975416716857,0.114508309325089,0.16357864569112,0.212720853679696,0.114436437702543,0.162896470432476,0.210035442272798,0.115757498592154,0.217877550416641,0.292255284552935,0.143499816280346
130,0.160918248453705,0.217598386929431,0.104238109977979,0.165839977831523,0.222185039727487,0.109494915935559,0.163126263608123,0.218817324754646,0.1074352024616,0.16388176683727,0.218362092110907,0.109401441563633,0.219637610753027,0.291872806869074,0.14740241463698
131,0.158893579096641,0.216665615947054,0.101121542246228,0.162682124609361,0.219175182119595,0.106189067099127,0.159595368612443,0.217355647100387,0.101835090124498,0.160954121034811,0.217039301113923,0.1048689409557,0.224150639406884,0.301874613076699,0.146426665737068
132,0.162195313103408,0.223404461602423,0.100986164604393,0.164970700002123,0.225622060753571,0.104319339250675,0.164682546812906,0.22560688124438,0.103758212381433,0.165476398687475,0.225542655926528,0.105410141448421,0.221412894655732,0.301707843793341,0.141117945518122
133,0.166561774173613,0.227117546918775,0.106006001428451,0.170552606968276,0.230093327384092,0.11101188655246,0.170538972597504,0.231775210213506,0.109302734981502,0.171235485786052,0.232422940189967,0.110048031382137,0.217758116757581,0.293924476775801,0.141591756739361
134,0.169576570278283,0.229932767299748,0.109220373256818,0.174208241434612,0.234157229215575,0.114259253653648,0.174857728566348,0.235864659043473,0.113850798089223,0.175235245442408,0.236476991897426,0.11399349898739,0.225251223804202,0.302008551604156,0.148493896004248
135,0.176077805469866,0.244159752157205,0.107995858782527,0.181432755606436,0.248895220485445,0.113970290727426,0.180107170607638,0.248019266528714,0.112195074686562,0.180898136318319,0.249648836736542,0.112147435900096,0.230065093647651,0.315016997233486,0.145113190061816
136,0.175677361528863,0.237528086578393,0.113826636479333,0.181492284456203,0.244473798401837,0.118510770510569,0.180852905682087,0.246102119897808,0.115603691466366,0.180720769493883,0.24555559580633,0.115885943181437,0.235422280386261,0.311024899808959,0.159819660963562
137,0.174051427446906,0.239905064958371,0.108197789935441,0.178237019304221,0.247895710379003,0.108578328229438,0.17838436886525,0.24624004065601,0.110528697074491,0.178494523017092,0.247044347604118,0.109944698430065,0.234476690975644,0.325499779191686,0.143453602759602
138,0.174025197170127,0.246544225966178,0.101506168374075,0.178614892751067,0.252617595381976,0.104612190120158,0.180512176069399,0.259248120698486,0.101776231440313,0.18052215027522,0.257641556294956,0.103402744255484,0.235935234587999,0.324417958630335,0.147452510545663
139,0.174111562638003,0.252271388239038,0.0959517370369685,0.177918181989204,0.25633899454226,0.0994973694361482,0.180448404998868,0.261537389760716,0.0993594202370201,0.180783782367627,0.259478468209723,0.102089096525532,0.235700001251816,0.330537562884413,0.140862439619219
140,0.175947895263216,0.252375748095974,0.0995200424304569,0.176904544891294,0.251245097053841,0.102563992728747,0.181105699651653,0.261012532070545,0.101198867232762,0.181587365204599,0.256699515123238,0.10647521528596,0.2318991196662,0.322885243780748,0.140912995551652
141,0.178504511164377,0.246635337413259,0.110373684915495,0.181174790912053,0.249147369989046,0.11320221183506,0.183312802005773,0.253138799472589,0.113486804538956,0.184903626949746,0.253058271976201,0.116748981923291,0.238854505898934,0.326535249683759,0.151173762114109
142,0.172995904930984,0.231820991004435,0.114170818857534,0.178137686069432,0.236244189608011,0.120031182530854,0.178075891130708,0.236876246343706,0.11927553591771,0.179173626184679,0.238528305481491,0.119818946887868,0.230404583864954,0.300191311645138,0.16061785608477
143,0.171458449963171,0.230757883966501,0.112159015959841,0.175616461215418,0.236064159553569,0.115168762877267,0.174690508669297,0.234072557883087,0.115308459455507,0.175940203196273,0.235675419248712,0.116204987143835,0.231364008802355,0.304036787103927,0.158691230500782
144,0.162587508816262,0.21354289246052,0.111632125172004,0.167915396418079,0.222300692566734,0.113530100269425,0.165972834570048,0.218081560744339,0.113864108395757,0.166458341563023,0.21857853823051,0.114338144895535,0.218125377955378,0.28624826884824,0.150002487062516
145,0.165173515574757,0.231270728145775,0.0990763030037397,0.171217036136244,0.240933437239315,0.101500635033173,0.168765326435515,0.234572038712915,0.102958614158116,0.169172718363261,0.235737527010346,0.102607909716177,0.221589373256895,0.312494412032841,0.130684334480949
146,0.170109591117941,0.237588080869597,0.102631101366285,0.175613276769889,0.243230151943672,0.107996401596107,0.17440678417806,0.241511410909197,0.107302157446923,0.173677266976562,0.23873447319949,0.108620060753634,0.223272313011023,0.313100628657434,0.133443997364613
147,0.172203984089419,0.241674899042777,0.102733069136061,0.174232009501944,0.245215548755834,0.103248470248054,0.17766443506383,0.248439584644785,0.106889285482875,0.177383431691585,0.24507843461018,0.10968842877299,0.232985869665505,0.327421138548472,0.138550600782539
148,0.170787109426335,0.239893574075817,0.101680644776854,0.173186958186735,0.243513251602115,0.102860664771356,0.175780587215031,0.245289224415959,0.106271950014103,0.175190474017613,0.243919937191141,0.106461010844084,0.227151650214633,0.31182754308039,0.142475757348875
149,0.176106610777276,0.252277846799184,0.0999353747553689,0.177349156928973,0.252568613014844,0.102129700843102,0.180521843515573,0.256786691896717,0.10425699513443,0.179864287483795,0.255152872494665,0.104575702472925,0.238845132131222,0.332035695190968,0.145654569071475
150,0.172745496489846,0.23528187322034,0.110209119759353,0.174857095440972,0.239137204615544,0.110576986266401,0.175526571542693,0.24053092392624,0.110522219159146,0.175888328573019,0.240547333962176,0.111229323183862,0.236003895071435,0.316016701816024,0.155991088326847
151,0.17181654023962,0.237246194795344,0.106386885683897,0.173068115713802,0.242268075314592,0.103868156113013,0.177029753486604,0.244810895493792,0.109248611479417,0.176464516805456,0.241711237678952,0.111217795931959,0.225995372266825,0.29754169078048,0.154449053753169
152,0.174455645075613,0.237437649116173,0.111473641035052,0.177466632679209,0.242897119267258,0.112036146091159,0.179122385224355,0.24381962153245,0.11442514891626,0.179919423834896,0.245009581902138,0.114829265767653,0.232490174328375,0.308220262749025,0.156760085907724
153,0.172286797966558,0.23079013845664,0.113783457476476,0.176397032593656,0.235921718585121,0.116872346602192,0.177464923644725,0.23852202300534,0.11640782428411,0.179038783371007,0.241090888249527,0.116986678492487,0.230929838891486,0.307668191702208,0.154191486080765
154,0.16983738686552,0.229389883350265,0.110284890380775,0.173920157297166,0.234344703991744,0.113495610602587,0.174386374652911,0.23471083891626,0.114061910389562,0.175863161625788,0.236710791522184,0.115015531729391,0.22512148205469,0.295646376194512,0.154596587914867
155,0.17531009011199,0.236367353304583,0.114252826919397,0.180140817124174,0.244494818635084,0.115786815613265,0.180790273396825,0.243570104301795,0.118010442491855,0.181318822763982,0.242819086841643,0.119818558686321,0.236953036923618,0.313291305601349,0.160614768245887
156,0.175874951119814,0.242819039333095,0.108930862906533,0.178530949719995,0.247552974890097,0.109508924549893,0.180575968398886,0.2480962906265,0.113055646171272,0.181504540089702,0.248398360726444,0.11461071945296,0.239314970390348,0.3291276047526,0.149502336028096
157,0.164370090879751,0.2216267939921,0.107113387767402,0.168206520127398,0.226068166134096,0.1103448741207,0.168649237663885,0.227401303748628,0.109897171579141,0.16917335625662,0.227148244138408,0.111198468374832,0.226513441538779,0.297928651850117,0.155098231227441
158,0.168580417198577,0.233515422326251,0.103645412070903,0.171665060880133,0.235606967619747,0.10772315414052,0.170581315223585,0.232781717688638,0.108380912758531,0.170893781098232,0.234085998280214,0.107701563916251,0.23190272248488,0.317865482757121,0.145939962212638
159,0.170160928166853,0.22953163242959,0.110790223904116,0.172883861615186,0.232016937991756,0.113750785238617,0.172031532468079,0.228986618931029,0.115076446005129,0.171888198610872,0.230107904326998,0.113668492894745,0.229774555199862,0.302441453716731,0.157107656682993
160,0.175008086579366,0.252771059124655,0.0972451140340765,0.17839145662881,0.259125266033286,0.0976576472243336,0.177285504568737,0.256042628030413,0.0985283811070607,0.176691320543253,0.255480517177958,0.0979021239085481,0.233450011674203,0.321490569848152,0.145409453500254
161,0.173227085781178,0.23640603873956,0.110048132822797,0.177407565480028,0.240550622782415,0.11426450817764,0.174310287633172,0.23864740967592,0.109973165590423,0.173394554652223,0.236624815192367,0.110164294112078,0.229146561674183,0.304059946546193,0.154233176802173
162,0.173495657073922,0.228394886086029,0.118596428061814,0.176094991730523,0.229857649510498,0.122332333950548,0.176376849776699,0.231018945759111,0.121734753794286,0.176142192014269,0.230752338711002,0.121532045317535,0.23357248766638,0.306327075863135,0.160817899469624
163,0.165571914877446,0.216776432778327,0.114367396976565,0.168390908428786,0.221543822370163,0.11523799448741,0.170834784359734,0.221828172248608,0.119841396470859,0.170439790558568,0.222182957798383,0.118696623318752,0.226848914410319,0.302198488014179,0.151499340806459
164,0.163926482343728,0.218216859845968,0.109636104841487,0.16850898284277,0.222885685628948,0.114132280056592,0.167531304282557,0.22198474765978,0.113077860905334,0.168007612995466,0.223736025945413,0.112279200045518,0.222795146843913,0.293992260141478,0.151598033546347
165,0.163479353227386,0.226085543247849,0.100873163206923,0.169953122964871,0.233817673129789,0.106088572799953,0.168767181678185,0.234982890577545,0.102551472778826,0.168508014507927,0.233717930881203,0.103298098134651,0.223379069428101,0.308845298774975,0.137912840081227
166,0.16141153203759,0.217736480486574,0.105086583588606,0.165172735759353,0.220714565544591,0.109630905974115,0.168730833690256,0.231347226623378,0.106114440757134,0.168169676378856,0.229224559903032,0.10711479285468,0.215904329581625,0.292689969006097,0.139118690157154
167,0.158157659245114,0.210402248079229,0.105913070411,0.161888154776601,0.216484503810217,0.107291805742985,0.166293311768497,0.221088260934946,0.111498362602049,0.164257774403536,0.218348384457821,0.110167164349251,0.211512721180591,0.277526579259063,0.145498863102119
168,0.161291776872015,0.217055092125144,0.105528461618886,0.163679287799736,0.220950739620456,0.106407835979016,0.168473375461803,0.225929305709976,0.111017445213629,0.16745064569494,0.224454965225626,0.110446326164255,0.215531697206114,0.295491510112487,0.13557188429974
169,0.161120601064673,0.225400078089157,0.0968411240401885,0.165448041120074,0.232154179098545,0.0987419031416031,0.169333905778614,0.236006708305291,0.102661103251937,0.168016640287966,0.235128532647051,0.100904747928882,0.218964577019189,0.306077091030137,0.13185206300824
170,0.159117287348909,0.228080252831355,0.090154321866464,0.160741928119632,0.228770488260122,0.092713367979142,0.16644245276841,0.23506466322615,0.0978202423106707,0.166263112128157,0.236396470086935,0.0961297541693796,0.217028945617701,0.304884554684137,0.129173336551265
171,0.157424412156171,0.226228368118453,0.0886204561938893,0.160902784165762,0.230991303761246,0.0908142645702786,0.163059636666967,0.232966623008669,0.0931526503252653,0.164108737122679,0.234470961090927,0.093746513154431,0.220442796158914,0.305582747125729,0.135302845192098
172,0.156490463521095,0.213166126604178,0.0998148004380122,0.158475463794134,0.214965803528492,0.101985124059777,0.160490963182266,0.218612157780484,0.102369768584047,0.161418834291087,0.220220824722513,0.102616843859662,0.214735584374208,0.288478370678297,0.140992798070118
173,0.156707540488756,0.209976282983327,0.103438797994185,0.159717068756832,0.21573436110033,0.103699776413334,0.162383283213929,0.223003026882736,0.101763539545122,0.163343430137816,0.223340939639364,0.103345920636268,0.218569286305231,0.284679288602761,0.1524592840077
174,0.156091142812002,0.200453639056077,0.111728646567928,0.159419575547465,0.204512692404836,0.114326458690093,0.161207383503246,0.210000354107362,0.11241441289913,0.162214376119588,0.211162681330153,0.113266070909022,0.221966446939497,0.292128163499647,0.151804730379347
175,0.161199016845855,0.20593401600639,0.11646401768532,0.163916137330294,0.210440282688853,0.117391991971735,0.165616508044742,0.214010773133706,0.117222242955778,0.16696180395861,0.215119180186763,0.118804427730457,0.226926974757502,0.296620311819542,0.157233637695463
176,0.163162488541395,0.207633317066471,0.118691660016319,0.166130879876569,0.212347281834135,0.119914477919004,0.166884313507792,0.212300474148989,0.121468152866594,0.167445135024477,0.213158183590971,0.121732086457984,0.228633626836572,0.300288559953295,0.156978693719849
177,0.16109877571166,0.211758343050041,0.110439208373279,0.165875216789662,0.218556949377355,0.113193484201968,0.169240231989416,0.223071175842606,0.115409288136226,0.168958757514736,0.221309723564385,0.116607791465086,0.222150586406104,0.292546689569113,0.151754483243094
178,0.158112163193984,0.213267609516614,0.102956716871355,0.163573917971927,0.221965527034139,0.105182308909716,0.16300347939751,0.223476895353162,0.102530063441857,0.162735341428562,0.220900149111688,0.104570533745435,0.211936338040074,0.284128406896547,0.139744269183601
179,0.162880487808016,0.220876515242591,0.10488446037344,0.167680813718064,0.228181948510157,0.10717967892597,0.166833923007704,0.227704136970058,0.105963709045349,0.167386987037779,0.228781626948527,0.10599234712703,0.223431702423535,0.309388831750557,0.137474573096512
180,0.165084295679795,0.225446328190535,0.104722263169054,0.170127002454188,0.232306708728888,0.107947296179489,0.17145356027451,0.234390467757716,0.108516652791304,0.170787926936612,0.233910028910062,0.107665824963162,0.228653344850992,0.33184940119834,0.125457288503643
181,0.168189669250315,0.232783060048086,0.103596278452544,0.174173826072106,0.242372153011169,0.105975499133043,0.171871080078657,0.236728736465056,0.107013423692258,0.171577113829085,0.237105361309432,0.106048866348737,0.225865856727702,0.31533994429486,0.136391769160544
182,0.172486317291041,0.236786470954762,0.108186163627319,0.176654146258583,0.245240150177407,0.108068142339759,0.175771471924563,0.240828008147099,0.110714935702027,0.175706520902633,0.240264014630649,0.111149027174617,0.22664459314749,0.312973792533441,0.14031539376154
183,0.178351657331144,0.254962266776925,0.101741047885362,0.182049708300726,0.264723469532623,0.0993759470688286,0.184506108362392,0.263425971040809,0.105586245683974,0.184231963249425,0.263057848466778,0.105406078032071,0.235200465620218,0.324935201427056,0.145465729813379
184,0.168600790929311,0.224228280055008,0.112973301803614,0.173801980376003,0.234580013689182,0.113023947062825,0.177985669436764,0.23692500149191,0.119046337381617,0.176227552876255,0.233578965669689,0.118876140082821,0.225553416851578,0.301209132164414,0.149897701538742
185,0.164201166535656,0.225215463619216,0.103186869452095,0.168784213586898,0.230285686725457,0.107282740448338,0.172409108417868,0.234725200828498,0.110093016007238,0.171383556267256,0.233105087387849,0.109662025146664,0.22281073325301,0.297163061094388,0.148458405411633
186,0.162030285000102,0.223869525380743,0.100191044619461,0.167612654913101,0.233030839890652,0.102194469935549,0.168314333853335,0.23171807128637,0.104910596420301,0.168426241316145,0.23086720544072,0.10598527719157,0.223015954727396,0.294251540567269,0.151780368887524
187,0.16416580918127,0.238038828819265,0.0902927895432742,0.171054081697118,0.245853427115446,0.0962547362787904,0.172767129316824,0.251794818646119,0.0937394399875294,0.172722276048535,0.251127237192978,0.0943173149040908,0.231596161778611,0.325304573650711,0.137887749906511
188,0.162311368025153,0.221944375262702,0.102678360787605,0.169124475283967,0.233703507062653,0.104545443505281,0.169968644030027,0.236919947456443,0.10301734060361,0.169964440144246,0.234938274131166,0.104990606157325,0.228444078699741,0.308264437153109,0.148623720246374
189,0.162218368091046,0.214939427221363,0.109497308960729,0.168581239325871,0.226962045197441,0.110200433454302,0.170255153538377,0.229452894789222,0.111057412287531,0.169346117958676,0.227111489917801,0.11158074599955,0.222500329157684,0.301885881409137,0.143114776906231
190,0.164247550769678,0.21906137070507,0.109433730834286,0.170516997628246,0.231447627646805,0.109586367609687,0.172177921347928,0.234112676044369,0.110243166651487,0.171643432280801,0.234300698954086,0.108986165607515,0.234844371943448,0.34265553121375,0.127033212673146
191,0.167548719206101,0.224368072315123,0.110729366097078,0.172139871523417,0.230506857982079,0.113772885064756,0.173914165741304,0.231945592755534,0.115882738727073,0.174072222539561,0.233044558040983,0.115099887038139,0.225409873946804,0.303993806222468,0.14682594167114
192,0.166618654733546,0.228511383068859,0.104725926398232,0.170492327907042,0.235654689196587,0.105329966617498,0.172075700110478,0.235906376242739,0.108245023978217,0.173312306698475,0.238723427547217,0.107901185849734,0.22342270637236,0.306845022213094,0.140000390531626
193,0.163942841069199,0.228420464909128,0.0994652172292704,0.168464083033162,0.23740674678434,0.0995214192819827,0.170000485272495,0.236158511046623,0.103842459498366,0.170625924266217,0.237631214890149,0.103620633642286,0.225552966405616,0.304679294318561,0.146426638492672
194,0.164200046797535,0.22728892404239,0.10111116955268,0.168069947816068,0.236258310651722,0.099881584980415,0.16867442172351,0.234537171160575,0.102811672286445,0.169407002576553,0.235742807608269,0.103071197544837,0.222992037020499,0.30739534188623,0.138588732154768
195,0.165963675900928,0.225765407010271,0.106161944791584,0.171841889938156,0.234760491939209,0.108923287937103,0.170993415077171,0.233791439657388,0.108195390496954,0.171026475557105,0.234251236951199,0.107801714163011,0.220146674627413,0.295001987985627,0.145291361269199
196,0.169606911614959,0.237791082769386,0.101422740460532,0.175288143403902,0.246252113066115,0.104324173741689,0.175141377230343,0.246350965727628,0.103931788733058,0.175736175880311,0.245994243025825,0.105478108734797,0.22828171678222,0.314118329832605,0.142445103731835
197,0.172214060913516,0.245571123368145,0.0988569984588867,0.17740666256629,0.253656391109792,0.101156934022789,0.1775977534791,0.253871187292387,0.101324319665814,0.177734286316367,0.252430185991981,0.103038386640754,0.237182788361103,0.328381399206424,0.145984177515783
198,0.175122874417325,0.251498145815034,0.098747603019616,0.179267749557775,0.256223241029559,0.102312258085992,0.18382711807127,0.260052840395053,0.107601395747487,0.183098739693268,0.257277439531662,0.108920039854874,0.244654357841388,0.337372049629459,0.151936666053317
199,0.167785696688317,0.234589185594872,0.100982207781762,0.172228295713271,0.240464518801988,0.103992072624554,0.173485814920263,0.239555734150961,0.107415895689565,0.173707931428665,0.238604124037932,0.108811738819399,0.232388783457282,0.317131101332583,0.147646465581982
200,0.161146847688868,0.220684854143517,0.101608841234218,0.16485409039029,0.224749264906501,0.10495891587408,0.166795828672682,0.226955631204785,0.10663602614058,0.168111357482568,0.228442189186678,0.107780525778459,0.231057859714622,0.309125449637378,0.152990269791866
201,0.160196572295874,0.225506326948403,0.094886817643346,0.164665872218671,0.231327019724066,0.0980047247132755,0.163943681019851,0.228176124163018,0.0997112378766844,0.164794558538791,0.229835399075039,0.0997537180025432,0.222161705320115,0.29713226109114,0.14719114954909
202,0.15952410409033,0.218293450639773,0.100754757540887,0.163761603102735,0.226277351087121,0.10124585511835,0.16415343063501,0.222364810924226,0.105942050345794,0.164957305660634,0.22464553493109,0.105269076390179,0.221532325507481,0.296301114547974,0.146763536466988
203,0.16160372015572,0.223655455121407,0.0995519851900326,0.164056992490272,0.22781500466522,0.100298980315325,0.164634713564952,0.224226580360867,0.105042846769036,0.165622634678623,0.226137492211283,0.105107777145963,0.221136928227419,0.305786334424966,0.136487522029872
204,0.168223380119896,0.235265520059641,0.10118124018015,0.169397502773351,0.235286110195713,0.103508895350989,0.170513395332866,0.234540527938436,0.106486262727296,0.171460983182623,0.235229530570775,0.107692435794472,0.223870418465183,0.301837043625297,0.145903793305069
205,0.171407105998783,0.232966215595974,0.109847996401593,0.173357151654117,0.234773859290287,0.111940444017947,0.174098017571147,0.234415403507243,0.113780631635051,0.175228509637247,0.235875583804523,0.114581435469971,0.23708341889009,0.32961779379626,0.14454904398392
206,0.17087880927136,0.232706146415122,0.109051472127598,0.175048791331079,0.237930336899008,0.11216724576315,0.175896074870057,0.237080024870863,0.114712124869252,0.176012135491642,0.236737250439085,0.115287020544199,0.234096693317019,0.319365200150057,0.14882818648398
207,0.174779084005395,0.244179671677025,0.105378496333765,0.179963173832249,0.250329240725033,0.109597106939465,0.18037641704907,0.250173007356044,0.110579826742095,0.180197752157896,0.248696957492675,0.111698546823118,0.235221638749618,0.320144223108625,0.150299054390612
208,0.171328478933088,0.237199919700545,0.105457038165631,0.176485707443717,0.24453897276254,0.108432442124894,0.178769730966913,0.246110529509776,0.11142893242405,0.178102606985358,0.24441130233339,0.111793911637327,0.231545782578994,0.311808893587745,0.151282671570243
209,0.171695536686935,0.242124753280851,0.101266320093019,0.176669288237778,0.247693690548359,0.105644885927198,0.179722803103375,0.251769691361711,0.10767591484504,0.17881928787088,0.250800910217845,0.106837665523915,0.2351580374888,0.328607069157488,0.141709005820113
210,0.168215597649861,0.230711703348666,0.105719491951057,0.172897610129988,0.237253617484444,0.108541602775531,0.176220580247849,0.242625193850939,0.109815966644759,0.17654395012772,0.243272124125829,0.109815776129611,0.228840324721528,0.3130052733304,0.144675376112657
211,0.159486994158533,0.210189144533166,0.1087848437839,0.165319829201988,0.220708831584051,0.109930826819924,0.167784598021874,0.221773407890797,0.113795788152951,0.167500380128624,0.219661661937761,0.115339098319487,0.21934294512365,0.284624136803082,0.154061753444217
212,0.159391880411459,0.212564081994784,0.106219678828134,0.16283621004458,0.217760720708251,0.10791169938091,0.165268008888015,0.21954314178995,0.11099287598608,0.165603579589856,0.218907826129632,0.11229933305008,0.220282761992079,0.286872939512679,0.153692584471478
213,0.160043136990028,0.224429988321274,0.0956562856587833,0.164377052683206,0.230470751755634,0.0982833536107775,0.164778963403185,0.228247189007199,0.101310737799171,0.165129516577103,0.227742623392837,0.102516409761368,0.216971438645787,0.287752887333402,0.146189989958172
214,0.163402217257515,0.234192782289538,0.0926116522254909,0.168458015589779,0.241003193079789,0.0959128380997693,0.16952515970485,0.237788066015159,0.10126225339454,0.17014598885431,0.239661859025802,0.100630118682818,0.220328273035151,0.301685614712146,0.138970931358157
215,0.160304490934877,0.222654010056598,0.0979549718131568,0.163178466394326,0.227541109538825,0.0988158232498264,0.166052007143982,0.231967464751454,0.100136549536509,0.166124150723403,0.231253998790595,0.10099430265621,0.221226942811862,0.303675746669691,0.138778138954033
216,0.161204691847469,0.217002011173962,0.105407372520976,0.164453010561257,0.223324835690505,0.105581185432009,0.166689081848819,0.224722140344367,0.10865602335327,0.167824018350731,0.225629702385885,0.110018334315578,0.228653072813086,0.319850301740819,0.137455843885353
217,0.162965358229179,0.225222215391832,0.100708501066525,0.166547943224218,0.231280680653986,0.101815205794449,0.168014602807814,0.234674765669653,0.101354439945975,0.169136338803913,0.235423426889732,0.102849250718094,0.239095021130524,0.325846468450418,0.152343573810629
218,0.164594578039006,0.224641118814088,0.104548037263924,0.167786170484256,0.228823885141644,0.106748455826869,0.170674614083087,0.234982515572678,0.106366712593497,0.170553365237428,0.232646900119997,0.108459830354859,0.242364975522308,0.335977493389537,0.148752457655078
219,0.163796897534781,0.222426570651736,0.105167224417826,0.16691059119907,0.226337840004404,0.107483342393736,0.170004525806066,0.229255845542254,0.110753206069877,0.16985647119853,0.227320165794642,0.112392776602417,0.230706390975938,0.302512303927604,0.158900478024272
220,0.164262246710707,0.221621598893567,0.106902894527847,0.165095980401283,0.223257038639293,0.106934922163274,0.17098654339113,0.228567926389805,0.113405160392455,0.170438880076683,0.225978037536851,0.114899722616515,0.230415212328572,0.298611575973713,0.162218848683431
221,0.160855200159363,0.213806515379974,0.107903884938753,0.163462219158374,0.217307490304164,0.109616948012584,0.16722001233854,0.22170620324101,0.11273382143607,0.167577823395181,0.221128781293697,0.114026865496664,0.227931384393911,0.295727527227004,0.160135241560817
222,0.162746690712538,0.220907440030905,0.104585941394172,0.166292998994144,0.22563566635382,0.106950331634467,0.166031334658166,0.226667662945121,0.105395006371212,0.166711116330017,0.22691195202607,0.106510280633964,0.224209343772747,0.296363425106087,0.152055262439408
223,0.159338126418732,0.221380339644972,0.0972959131924921,0.163400638691118,0.227311881222174,0.099489396160061,0.163856741907211,0.231055279268865,0.0966582045455567,0.164626173849364,0.231545740071568,0.0977066076271604,0.217004138132219,0.296949811746864,0.137058464517573
224,0.159895465277227,0.228764663787173,0.0910262667672812,0.163326758904235,0.23444071926548,0.0922127985429892,0.162559159731862,0.234611044402611,0.090507275061113,0.163104163499464,0.237474099542947,0.0887342274559814,0.216886296764769,0.31794433876716,0.115828254762379
225,0.161268956978665,0.241707525734868,0.0808303882224619,0.164585451066804,0.251141307764488,0.0780295943691189,0.166488233459303,0.251548472106662,0.0814279948119436,0.16649592181822,0.251102037534855,0.0818898061015858,0.218712192595427,0.318504222903662,0.118920162287192
226,0.161666244466088,0.227468626235183,0.0958638626969925,0.165356985610678,0.233405693149298,0.0973082780720589,0.167160300226067,0.233266883845658,0.101053716606476,0.167751110503319,0.23476027832828,0.100741942678358,0.219799503052934,0.29917320569475,0.140425800411118
227,0.164839754662234,0.234581898367031,0.0950976109574376,0.169454322353977,0.242383358442517,0.0965252862654365,0.17010229187624,0.238685712965435,0.101518870787046,0.17040093225112,0.238997835257548,0.101804029244692,0.22616012298421,0.310311730733697,0.142008515234723
228,0.170093010050228,0.245003275390344,0.0951827447101116,0.176178868333428,0.25264342408518,0.0997143125816755,0.175681922696136,0.251560289220927,0.0998035561713437,0.17505595379263,0.249682292473061,0.1004296151122,0.239827145620137,0.335647534707947,0.144006756532328
229,0.166658157063521,0.238813473051387,0.0945028410756551,0.173913325462841,0.246819891714193,0.101006759211489,0.173657792740399,0.247281994663704,0.100033590817095,0.172888583682563,0.245946693553428,0.0998304738116972,0.230056115223006,0.316067012012794,0.144045218433218
230,0.175776365719604,0.250210255776287,0.10134247566292,0.181531653764786,0.257376083133768,0.105687224395804,0.181596518912888,0.256009682316007,0.10718335550977,0.180981506947935,0.254251711034214,0.107711302861657,0.239139005707392,0.337873928356337,0.140404083058446
231,0.173904044750099,0.248157353231791,0.0996507362684057,0.178430248432495,0.25356136601507,0.10329913084992,0.179850890340272,0.254352444096054,0.10534933658449,0.179214142074518,0.252626783988149,0.105801500160886,0.237881317824804,0.333741696273709,0.142020939375898
232,0.174780168782323,0.247300906130857,0.102259431433788,0.179722308723765,0.254253915081998,0.105190702365533,0.182626823806633,0.254397920010668,0.110855727602598,0.181986072355743,0.253233255579233,0.110738889132252,0.229173263785354,0.319224517854003,0.139122009716704
233,0.1729383501037,0.243452973807935,0.102423726399466,0.178339666525852,0.250743695346353,0.105935637705351,0.180123654733058,0.253208554387003,0.107038755079113,0.179451067272574,0.250215866519362,0.108686268025786,0.224533427425341,0.303618039664998,0.145448815185684
234,0.171831671353993,0.236532755218518,0.107130587489468,0.175705140494582,0.243150621527095,0.10825965946207,0.178434060103794,0.247052755258998,0.109815364948591,0.178204693861734,0.245242613570856,0.111166774152611,0.223126380526497,0.300882886772204,0.145369874280789
235,0.169781207742584,0.233959677239402,0.105602738245765,0.175364982894426,0.241644283725467,0.109085682063384,0.176107356596388,0.242207274566479,0.110007438626297,0.176511393266768,0.243109662111092,0.109913124422445,0.225979469428304,0.307187195016604,0.144771743840003
236,0.172728862923066,0.2361714329406,0.109286292905531,0.176813621452166,0.24070261255052,0.112924630353812,0.178116876273729,0.242975262448443,0.113258490099016,0.179735224656343,0.244835885949297,0.11463456336339,0.229399698766655,0.309812354040141,0.148987043493169
237,0.172857510191064,0.230493855587735,0.115221164794393,0.17574809535665,0.233992266469865,0.117503924243436,0.18015355235977,0.239860065717208,0.120447039002333,0.180410388158878,0.239746512028063,0.121074264289693,0.237748520960205,0.316856817326643,0.158640224593767
238,0.181083377360733,0.243535874464713,0.118630880256754,0.181687613631422,0.24351387163779,0.119861355625053,0.187586384974843,0.25325030632507,0.121922463624617,0.188612965256284,0.254114277959581,0.123111652552988,0.246129075799263,0.328596720079993,0.163661431518533
239,0.172590267095922,0.228915048673314,0.11626548551853,0.173893650077812,0.23171582261301,0.116071477542615,0.178010451316152,0.237398794448834,0.11862210818347,0.178666739786341,0.238335473873638,0.118998005699043,0.233023593101053,0.306202842918507,0.159844343283599
240,0.171242732490563,0.228361576720011,0.114123888261114,0.171361191100677,0.229257177008829,0.113465205192526,0.175846220464166,0.236641090806327,0.115051350122006,0.175547045423442,0.235257067663067,0.115837023183818,0.226520166230004,0.308068682847819,0.14497164961219
241,0.166283197675809,0.226705567531167,0.105860827820451,0.16677505565646,0.22963693424045,0.10391317707247,0.170965103982309,0.235444728085563,0.106485479879054,0.170621048682351,0.233681041975337,0.107561055389365,0.224178771785776,0.306043586678715,0.142313956892836
242,0.158266876207546,0.202958021463601,0.11357573095149,0.160513297366998,0.206847247319372,0.114179347414625,0.16193452876331,0.207390458922513,0.116478598604107,0.161701793298433,0.206348027701623,0.117055558895242,0.216703362758651,0.282596803145874,0.150809922371427
243,0.158040844610838,0.204231381493487,0.111850307728188,0.160714272582004,0.207868123995388,0.11356042116862,0.16135056416548,0.207757419486999,0.11494370884396,0.16183380328892,0.207699735942278,0.115967870635562,0.213501973292661,0.274829887721492,0.152174058863831
244,0.161933582439471,0.213647868007036,0.110219296871906,0.164514908477456,0.214861700289534,0.114168116665377,0.165355452870894,0.216993515794322,0.113717389947466,0.166709883735841,0.219518012345107,0.113901755126576,0.224862810068959,0.284666531028557,0.165059089109361
245,0.161420186751342,0.221489714412063,0.10135065909062,0.165202550518656,0.224055704451637,0.106349396585675,0.16759416822741,0.228087987855517,0.107100348599302,0.168719595499725,0.228931764502204,0.108507426497246,0.227301646404808,0.294648671816906,0.159954620992709
246,0.163086729201829,0.222077198888413,0.104096259515246,0.16440964840221,0.223033789475444,0.105785507328976,0.167679694258542,0.225494747178557,0.109864641338528,0.168638180594325,0.226394999907401,0.110881361281249,0.229005020449507,0.310093829394288,0.147916211504727
247,0.167251027598601,0.226400132854671,0.10810192234253,0.168354546019625,0.225867303534487,0.110841788504762,0.173082418946723,0.234719033338154,0.111445804555292,0.173275100609054,0.233847094303394,0.112703106914714,0.234103518124095,0.316020660744646,0.152186375503543
248,0.161408412945589,0.213282806194645,0.109534019696533,0.165716571154633,0.222222885749864,0.109210256559401,0.16868604412938,0.224721728400808,0.112650359857952,0.168471236466607,0.222937792119921,0.114004680813293,0.233524722299416,0.318201604457275,0.148847840141557
249,0.157748990660336,0.209763416616286,0.105734564704386,0.161026118743656,0.215927462167409,0.106124775319904,0.16402225420657,0.215608377741873,0.112436130671267,0.163912794669225,0.21574565995079,0.11207992938766,0.21825257731163,0.28477583601095,0.151729318612309
250,0.161514557211324,0.217941673844025,0.105087440578624,0.165121426502531,0.223697314087083,0.10654553891798,0.16782884986653,0.226864864850459,0.108792834882601,0.167662802606059,0.226984613932623,0.108340991279495,0.223926284682112,0.300590248322787,0.147262321041436
251,0.163700798565835,0.219737267613389,0.10766432951828,0.166395232197175,0.225404113844997,0.107386350549353,0.168651857726873,0.225164033013356,0.11213968244039,0.168421611208357,0.224538623478037,0.112304598938677,0.225807895441491,0.301926426315854,0.149689364567127
252,0.163586064100809,0.228175180149603,0.0989969480520155,0.169167908740293,0.23506485164779,0.103270965832795,0.169755025877537,0.234997150374024,0.104512901381049,0.169219864423925,0.232090655600731,0.106349073247118,0.219692138452128,0.309032122417088,0.130352154487168
253,0.169891952790703,0.234656906968464,0.105126998612942,0.173988766972191,0.237409157818547,0.110568376125835,0.176421666771387,0.240816734915411,0.112026598627364,0.175679990480645,0.238628189330722,0.112731791630569,0.226224705072121,0.302518770866772,0.149930639277469
254,0.168581133820032,0.228730203353246,0.108432064286818,0.17411184192416,0.234536122076343,0.113687561771976,0.175131168701841,0.238168602287139,0.112093735116543,0.174085160764902,0.235408238346422,0.112762083183382,0.225115089262886,0.296221673840454,0.154008504685317
255,0.166809055308895,0.231358850658835,0.102259259958956,0.171502098798723,0.233665441306699,0.109338756290746,0.173505584401759,0.240501306692514,0.106509862111003,0.173319806370565,0.237970276634003,0.108669336107128,0.237076211859625,0.317868316660757,0.156284107058494
256,0.170486366044808,0.233815131665571,0.107157600424046,0.174873740704884,0.240414349824973,0.109333131584795,0.176959119782645,0.244351713771072,0.109566525794219,0.176736556242423,0.241794753234143,0.111678359250703,0.232135481991679,0.31137224886536,0.152898715117997
257,0.171677844520203,0.241708469700181,0.101647219340226,0.176910430207303,0.249656117966678,0.104164742447927,0.174909926176174,0.243969773774567,0.105850078577781,0.176511011547263,0.246928393084483,0.106093630010043,0.230103259665107,0.318399695201243,0.141806824128971
258,0.167744165977691,0.232451102291552,0.10303722966383,0.169610725119455,0.236781087391672,0.102440362847239,0.172360302084289,0.237478139474124,0.107242464694455,0.17335455616865,0.24031915739321,0.10638995494409,0.227786812211992,0.320088872602643,0.135484751821342
259,0.164630842354773,0.230512081915901,0.0987496027936454,0.168717101440372,0.236439261861106,0.100994941019637,0.169857658622494,0.238550985349484,0.101164331895504,0.171555329462951,0.239928350743178,0.103182308182724,0.225938499192728,0.315633156324642,0.136243842060815
260,0.167411809445039,0.223437347809966,0.111386271080112,0.168544859900661,0.226050324577992,0.111039395223329,0.171170501804557,0.229669407657042,0.112671595952073,0.172820343828882,0.23127773397249,0.114362953685274,0.225545733487061,0.294803636929966,0.156287830044156
261,0.168317685813095,0.228277309797797,0.108358061828394,0.168771505841378,0.228640447822218,0.108902563860537,0.171416625381549,0.230953004079785,0.111880246683314,0.173093194042893,0.233919025360253,0.112267362725534,0.216340543896414,0.286003916559965,0.146677171232862
262,0.167425012543838,0.234669197658987,0.10018082742869,0.169148503572007,0.237209064348973,0.101087942795041,0.170493531504769,0.234631033668862,0.106356029340675,0.172117114480524,0.237879644283505,0.106354584677542,0.221501268141929,0.307591436444966,0.135411099838893
263,0.162810607257512,0.22076063994294,0.104860574572085,0.164799041405975,0.223202551449099,0.106395531362851,0.165348473983176,0.219620287356957,0.111076660609395,0.166136006362018,0.22119108324815,0.111080929475887,0.21786879271265,0.285831710600972,0.149905874824327
264,0.166007351813534,0.231135994038465,0.100878709588603,0.16890960757821,0.234049783967689,0.103769431188731,0.168112891484535,0.231362816888144,0.104862966080927,0.168363076123604,0.231181830302153,0.105544321945055,0.217206695668709,0.283816433244097,0.150596958093321
265,0.162290953045616,0.227276367925146,0.097305538166086,0.163342762774806,0.228359762065125,0.098325763484486,0.163917110618861,0.228856688802265,0.098977532435457,0.163442207176384,0.227285355371728,0.0995990589810391,0.216667670827965,0.287230917234972,0.146104424420957
266,0.16453789514852,0.227672555273801,0.101403235023239,0.166523137402384,0.232328224288306,0.100718050516462,0.16578014723135,0.230444958110641,0.10111533635206,0.1654264822499,0.228295091450951,0.102557873048849,0.221601053796959,0.292943947552042,0.150258160041877
267,0.166649595749113,0.231771652905162,0.101527538593064,0.168691473123055,0.239928331227942,0.0974546150181689,0.170682209867447,0.237488708473045,0.103875711261849,0.170839966286994,0.236936831503489,0.104743101070499,0.226141997587539,0.302177453117442,0.150106542057636
268,0.170328731813415,0.235083795827354,0.105573667799475,0.17333817248283,0.242070660384886,0.104605684580773,0.17444983974397,0.240636117816496,0.108263561671444,0.175166468027577,0.24066472725941,0.109668208795744,0.231945884493954,0.312853577090975,0.151038191896934
269,0.170563783841466,0.233374097165675,0.107753470517258,0.173803826410741,0.240382801239438,0.107224851582045,0.176434006329634,0.244564634509218,0.108303378150049,0.176929768539259,0.243741753014911,0.110117784063607,0.235325281407562,0.312362511209273,0.158288051605851
270,0.176062952950693,0.237786560117876,0.114339345783509,0.179061723754893,0.242848501401486,0.115274946108301,0.181353000192997,0.246313001481411,0.116392998904584,0.182030914423391,0.244879226999553,0.119182601847228,0.244859958090156,0.319074326065536,0.170645590114776
271,0.173398154523753,0.228151557655006,0.118644751392499,0.177281568308421,0.233792220788831,0.12077091582801,0.177684359181948,0.234873035427775,0.12049568293612,0.17807809858842,0.235504631927693,0.120651565249146,0.240330061575061,0.328068009365566,0.152592113784556
272,0.168210403077671,0.224157602236609,0.112263203918732,0.173117588913377,0.228910804710171,0.117324373116582,0.173069980041364,0.228826950937455,0.117313009145273,0.173439999469831,0.230074231340462,0.116805767599199,0.228599550692061,0.297582269585868,0.159616831798255
273,0.172832159211964,0.239136231828743,0.106528086595186,0.178675342236291,0.243550574927463,0.11380010954512,0.17748377687029,0.241855813004381,0.113111740736199,0.178880639376992,0.243176219887505,0.114585058866478,0.238166550361126,0.316483735365633,0.15984936535662
274,0.171261714675003,0.238866145136759,0.103657284213248,0.176551598746305,0.24377171869399,0.10933147879862,0.176013873127795,0.243364190494979,0.10866355576061,0.177543560954845,0.245325098674081,0.10976202323561,0.237883223650884,0.319316428565106,0.156450018736663
275,0.178923298663146,0.266468408635119,0.091378188691173,0.184287890663163,0.274355647329059,0.0942201339972676,0.184546343992662,0.268411949954678,0.100680738030646,0.185556454642969,0.273707017685616,0.097405891600322,0.242817377299355,0.341786650462362,0.143848104136348
276,0.18165883753535,0.265217152560129,0.098100522510571,0.183784006247573,0.266975559143051,0.100592453352095,0.185015333849817,0.268068131175026,0.101962536524607,0.185925403028951,0.270003033514355,0.101847772543548,0.251503761186839,0.354059494154659,0.148948028219019
277,0.177879126618992,0.252020707671061,0.103737545566922,0.178354260494152,0.253860741673906,0.102847779314398,0.18059284079598,0.252750330669336,0.108435350922625,0.180865924220204,0.253447270473959,0.108284577966449,0.229179160769625,0.313046833177582,0.145311488361668
278,0.180927552521655,0.269111106294704,0.0927439987486066,0.18304672291314,0.275278979577486,0.0908144662487946,0.186081710081833,0.270726518736527,0.10143690142714,0.185647756901968,0.272309731409852,0.0989857823940836,0.235861684768271,0.323463120601577,0.148260248934966
279,0.178257150497714,0.255408656119656,0.101105644875772,0.18328654840452,0.267217355171712,0.099355741637328,0.182449225811597,0.257748470788068,0.107149980835126,0.182338072718731,0.258629129263924,0.106047016173539,0.23569796375402,0.321827756529113,0.149568170978927
280,0.170720501424442,0.237070253084883,0.104370749764,0.175138327610293,0.245680663211625,0.10459599200896,0.175367526329789,0.242024913045212,0.108710139614366,0.175659555983155,0.242727221166592,0.108591890799718,0.227052406544771,0.305495889275471,0.148608923814071
281,0.167596729314307,0.239665256387616,0.0955282022409988,0.171725679308647,0.247422267731612,0.0960290908856826,0.171203954803555,0.243612439751396,0.098795469855713,0.171985192954332,0.246690684150656,0.0972797017580077,0.225081384490146,0.314641279746356,0.135521489233936
282,0.161594729503208,0.220769137459151,0.102420321547265,0.165418305297934,0.225926371506742,0.104910239089126,0.165080603576029,0.223653456966248,0.10650775018581,0.166159427044564,0.227418759914028,0.104900094175101,0.221695679595421,0.302436498747635,0.140954860443207
283,0.158024730205049,0.217250247176811,0.0987992132332871,0.161006063056679,0.221919579933805,0.100092546179553,0.161228284656074,0.218882213376381,0.103574355935766,0.162089507373583,0.222444104270407,0.10173491047676,0.225180610178575,0.297318670210576,0.153042550146574
284,0.161604391352419,0.23617902742345,0.0870297552813883,0.165571727065435,0.244053267826732,0.0870901863041388,0.164836822795592,0.239389710544627,0.0902839350465559,0.164833433573216,0.23917464878017,0.0904922183662623,0.22865569180596,0.312350158717131,0.14496122489479
285,0.161739970530855,0.224991382246327,0.0984885588153836,0.164960662065084,0.233496355868002,0.0964249682621658,0.166377433530082,0.232245703532481,0.100509163527683,0.166808412072523,0.232585689810272,0.101031134334774,0.229353686550318,0.307269636090892,0.151437737009743
286,0.162800156468832,0.226718878488746,0.0988814344489184,0.166731603426243,0.233637375495641,0.0998258313568455,0.16811192246183,0.233861614320452,0.102362230603207,0.168868522398784,0.235512684093687,0.102224360703882,0.234804126925091,0.320404162811155,0.149204091039028
287,0.163799204925222,0.224149352094341,0.103449057756103,0.168548052290249,0.234883926845209,0.10221217773529,0.170067043294995,0.233265871976717,0.106868214613272,0.170555209516894,0.234349231699076,0.106761187334713,0.235266985609203,0.321631920631337,0.14890205058707
288,0.165399537671602,0.225497782968037,0.105301292375167,0.169379562409866,0.232980825761683,0.105778299058049,0.170657386216378,0.231555737769992,0.109759034662763,0.170635978062984,0.230598112321256,0.110673843804711,0.234277965845785,0.31751840618408,0.151037525507491
289,0.16106350696214,0.214790263253241,0.107336750671039,0.164187418718723,0.217031238098102,0.111343599339344,0.166480535202221,0.220069365565725,0.112891704838717,0.166517657889104,0.219205584866092,0.113829730912116,0.220247643854804,0.292782239104374,0.147713048605235
290,0.1649363557083,0.212626827235652,0.117245884180947,0.168356431509729,0.220493276762372,0.116219586257086,0.170560171402264,0.218083045926857,0.12303729687767,0.171603037906001,0.218020679564673,0.125185396247329,0.225509028981253,0.286475431800358,0.164542626162149
291,0.160129099229299,0.211186779208768,0.109071419249829,0.161985804609165,0.212481408297592,0.111490200920737,0.166268362385281,0.218355964210544,0.114180760560019,0.167274898239962,0.219355773315192,0.115194023164731,0.228008660802316,0.299696455341475,0.156320866263156
292,0.157861206837125,0.214819112543275,0.100903301130974,0.159923034047268,0.217863924049396,0.10198214404514,0.163557452065185,0.222158189112541,0.104956715017828,0.163677333947466,0.221975399608773,0.10537926828616,0.223306407532623,0.296123250576691,0.150489564488555
293,0.16017458609172,0.218928622338743,0.101420549844696,0.162876960692246,0.221221333288873,0.104532588095618,0.166887990032339,0.227203937525396,0.106572042539282,0.16669148890379,0.225792182417034,0.107590795390546,0.222127336235657,0.293055129714998,0.151199542756315
294,0.162773444361463,0.221878988907135,0.10366789981579,0.166823036343914,0.227605173669519,0.106040899018309,0.168411636578552,0.231560929744712,0.105262343412392,0.167782927818165,0.230496563464918,0.105069292171411,0.231614117834487,0.312115221184173,0.151113014484802
295,0.161042373401235,0.220793816125632,0.101290930676837,0.165029960308746,0.22507352696646,0.104986393651032,0.167007834892772,0.231519990309023,0.102495679476522,0.16546269820443,0.230919813799256,0.100005582609604,0.224963039554742,0.311943437034715,0.137982642074769
296,0.161348719230551,0.216636860431542,0.106060578029561,0.165673085473401,0.224726336185907,0.106619834760895,0.167262914948157,0.226346469012465,0.108179360883848,0.165471752821973,0.224407443955563,0.106536061688384,0.226476232160044,0.304759151217186,0.148193313102901
297,0.164351939646548,0.217966086203213,0.110737793089884,0.169085104166248,0.225951002579923,0.112219205752573,0.169146617537702,0.224882726238182,0.113410508837222,0.169145716960169,0.225829017800103,0.112462416120235,0.219266398905186,0.294001893879226,0.144530903931146
298,0.159664890769469,0.212969149200135,0.106360632338802,0.161389606942891,0.214113194532038,0.108666019353743,0.165624592556898,0.223019888311448,0.108229296802348,0.165429430383052,0.22212139386998,0.108737466896123,0.21384556589674,0.289307182116639,0.13838394967684
299,0.158313896908069,0.215535805009115,0.101091988807022,0.160156125195868,0.215340297111211,0.104971953280526,0.164914249503679,0.226799581914639,0.103028917092719,0.165068804788933,0.226446125724555,0.103691483853311,0.220263733353644,0.303124090317476,0.137403376389812
300,0.16430848616677,0.23056036909187,0.0980566032416695,0.165089212293052,0.228829326748112,0.101349097837991,0.168160611167789,0.232284547413048,0.104036674922531,0.169144853981657,0.234486378674466,0.103803329288849,0.220452172292383,0.298223670213013,0.142680674371754
301,0.162278051409731,0.215468304348091,0.10908779847137,0.164640271496142,0.218242617284772,0.111037925707512,0.167420480171644,0.219864593747733,0.114976366595555,0.167493510605336,0.220457428558116,0.114529592652556,0.226545112048724,0.297454824764531,0.155635399332917
302,0.165451931916382,0.225583183913329,0.105320679919435,0.170165360649049,0.231840558441928,0.10849016285617,0.170238737953605,0.226870540783484,0.113606935123726,0.170443383750423,0.227729910425158,0.113156857075688,0.225944991337177,0.300804603691103,0.151085378983252
303,0.167840455060706,0.231489748907104,0.104191161214309,0.172099600063125,0.235935909555667,0.108263290570583,0.171259008474525,0.234881013338249,0.107637003610801,0.171834143930272,0.235987372417767,0.107680915442777,0.231258456792219,0.313751303216177,0.148765610368262
304,0.169168968303626,0.235169679661138,0.103168256946114,0.17294746525158,0.239126087073705,0.106768843429456,0.171651415443787,0.237083539218019,0.106219291669556,0.172314043301311,0.238387116243253,0.106240970359368,0.220397323204334,0.299793852580702,0.141000793827966
305,0.170105289190029,0.229337993711293,0.110872584668766,0.174108789092484,0.239841693734493,0.108375884450475,0.173339890717086,0.233878114057579,0.112801667376593,0.173873777316431,0.234085251584229,0.113662303048634,0.220930749508478,0.293386794623806,0.148474704393151
306,0.166625088106924,0.221496622651158,0.11175355356269,0.170177054197681,0.231352386400021,0.109001721995341,0.170588007200034,0.22783478313161,0.113341231268458,0.171205181698879,0.228617326971459,0.113793036426299,0.221893954989089,0.288257656413506,0.155530253564671
307,0.165045516416747,0.226651131193032,0.103439901640463,0.167408202212953,0.234163560433334,0.100652843992573,0.167800519821174,0.233361050864957,0.102239988777391,0.168566690038935,0.23359698294484,0.10353639713303,0.217304564589955,0.291105474823064,0.143503654356846
308,0.166801711693704,0.226443680119265,0.107159743268142,0.168361223653927,0.230097686140299,0.106624761167555,0.172331625379299,0.232751137261513,0.111912113497085,0.172133514120305,0.232140359163245,0.112126669077365,0.22115768281259,0.293136293552909,0.14917907207227
309,0.173304531167129,0.235817196685519,0.110791865648739,0.176801378367613,0.241921372377481,0.111681384357746,0.180657479122846,0.24474806125017,0.116566896995523,0.180212387999618,0.243862255801563,0.116562520197674,0.232058989525523,0.30879039724628,0.155327581804766
310,0.169452085994345,0.233702625536195,0.105201546452494,0.174499232223035,0.239532194596814,0.109466269849256,0.176869585071573,0.241101228408778,0.112637941734368,0.176240201354114,0.239857532450575,0.112622870257652,0.222201315972908,0.300034906636887,0.144367725308929
311,0.167498252587418,0.228612008614617,0.10638449656022,0.172776715744813,0.232851128659452,0.112702302830174,0.174027361598089,0.233243642441364,0.114811080754814,0.174130619673287,0.233384421961312,0.114876817385262,0.225106557335174,0.292202429201724,0.158010685468623
312,0.165277881492757,0.221165628272224,0.10939013471329,0.168628470439274,0.224345251349107,0.112911689529441,0.17218242701795,0.227091101655628,0.117273752380271,0.172211244664993,0.227400432842741,0.117022056487245,0.228825765617711,0.296450914628467,0.161200616606956
313,0.168132882437487,0.234014297428867,0.102251467446107,0.170136610271785,0.236012867194941,0.104260353348629,0.174352993224207,0.239185087177611,0.109520899270802,0.173646947510545,0.238983893906263,0.108310001114827,0.230019985122247,0.307246111060768,0.152793859183727
314,0.167908869898049,0.234890847866083,0.100926891930015,0.17031845428739,0.23837934174965,0.102257566825131,0.172091699480741,0.236265992155225,0.107917406806257,0.172468896219766,0.237556674891899,0.107381117547633,0.225254685515667,0.302897334183486,0.147612036847848
315,0.167628822800765,0.230871837535256,0.104385808066273,0.170404355703144,0.233125108426572,0.107683602979717,0.172492674910469,0.236455265420482,0.108530084400456,0.172003031699934,0.234574944743525,0.109431118656343,0.225451534481278,0.307314778643989,0.143588290318567
316,0.16790611333258,0.230633957544335,0.105178269120825,0.17066035686117,0.230775780842194,0.110544932880146,0.174421281374415,0.240591839839767,0.108250722909063,0.173177346245504,0.237589472117829,0.108765220373179,0.226738198870797,0.306590778058295,0.146885619683298
317,0.173500433164745,0.24634680581585,0.10065406051364,0.177384010068065,0.248214166492387,0.106553853643743,0.179856339148864,0.258488728528908,0.101223949768819,0.178818463746277,0.256106049750756,0.101530877741799,0.230556033380421,0.327447464632276,0.133664602128565
318,0.168932383705996,0.239606377402671,0.0982583900093214,0.172750524319282,0.248159494167691,0.0973415544708735,0.17570282731971,0.256145624577169,0.0952600300622513,0.173516530500327,0.251856087444162,0.095176973556492,0.223800826017061,0.316417415143998,0.131184236890124
319,0.169427454196804,0.242862808436122,0.0959920999574861,0.173971098119663,0.25083332799909,0.0971088682402363,0.177446128345239,0.256063372425122,0.098828884265355,0.175518508108222,0.25202941187801,0.0990076043384347,0.225103068258802,0.312425444989569,0.137780691528035
320,0.17088808546505,0.245763561673668,0.0960126092564329,0.17542710892276,0.253280518190168,0.0975736996553514,0.176427206154635,0.251822992737903,0.101031419571367,0.175202277480606,0.250043039802228,0.100361515158983,0.221255452437578,0.299232238627771,0.143278666247385
321,0.172093797897442,0.238989042613978,0.105198553180906,0.176710584099867,0.244962515718934,0.108458652480801,0.177256490925861,0.242045894072369,0.112467087779353,0.177015981981289,0.242079321787272,0.111952642175306,0.231732160042887,0.30779494842178,0.155669371663994
322,0.170864607295921,0.232568697358856,0.109160517232987,0.172288379421299,0.234540980152874,0.110035778689725,0.173348201055729,0.235139649730937,0.111556752380521,0.173884419969015,0.235809963502597,0.111958876435432,0.226359732453649,0.305957099038299,0.146762365868999
323,0.169734857872765,0.224870378465303,0.114599337280226,0.17236499960347,0.23016121804744,0.114568781159501,0.172382650170718,0.228462705174945,0.11630259516649,0.173614161856212,0.230795950605967,0.116432373106456,0.230451690288287,0.301765132352691,0.159138248223884
324,0.167720009256191,0.224943613662947,0.110496404849435,0.169763080884937,0.230309513082481,0.109216648687393,0.169934363065175,0.22942309094692,0.110445635183431,0.170877638775995,0.228308608437005,0.113446669114986,0.226722442058952,0.2942233123954,0.159221571722503
325,0.166191545338363,0.224063982595164,0.108319108081562,0.167274969433615,0.226132506169074,0.108417432698155,0.168787691274717,0.227172482622436,0.110402899926997,0.170833647181686,0.230124671385153,0.11154262297822,0.23299842592427,0.309638832128188,0.156358019720352
326,0.161643880153959,0.214326542631533,0.108961217676384,0.161702042459778,0.214100510873272,0.109303574046283,0.162693661660687,0.212554852277763,0.112832471043611,0.16463934977167,0.214529237702517,0.114749461840822,0.220781713495444,0.28760964866772,0.153953778323167
327,0.16326649583299,0.217909561196574,0.108623430469405,0.163220764917122,0.216556738969718,0.109884790864526,0.165635421836849,0.221312456053173,0.109958387620526,0.16732134404871,0.22303895740575,0.111603730691671,0.21910887616297,0.289113716223633,0.149104036102308
328,0.1532885986646,0.200769994315794,0.105807203013406,0.154969187955007,0.204259800695146,0.105678575214868,0.15362278164701,0.203948703050903,0.103296860243117,0.155492794610871,0.205446000628174,0.105539588593568,0.216171236115713,0.281382186240224,0.150960285991202
329,0.155768694160298,0.209545110194502,0.101992278126095,0.157874068822864,0.214045829784101,0.101702307861628,0.156058857319247,0.210483372045312,0.101634342593183,0.15839076300047,0.213906734925308,0.102874791075633,0.213791799525813,0.280787954726934,0.146795644324692


==> figures/ex2_2_data_rev.csv <==
1,0.146259862509062,0.182739489399185,0.109780235618939,0.153836282314598,0.19112950459926,0.116543060029936,0.151373043572324,0.190370519149246,0.112375567995403,0.154000601017656,0.192696962069938,0.115304239965373,0.153226357509052,0.192389865165433,0.114062849852672
2,0.157518283797451,0.206976526164057,0.108060041430846,0.164479651714913,0.211601152580981,0.117358150848845,0.162286626159378,0.212170991316608,0.112402261002149,0.163511723870806,0.213057855335711,0.113965592405901,0.169487046117327,0.223316656474104,0.11565743576055
3,0.176361715778947,0.250582691088046,0.102140740469848,0.182750941970401,0.255121400025496,0.110380483915305,0.182379010786302,0.259815926633406,0.104942094939197,0.182431374948015,0.259232043124551,0.105630706771479,0.19290980439782,0.28031880253951,0.10550080625613
4,0.181887442732904,0.258688594195384,0.105086291270423,0.18915763608197,0.267838018018378,0.110477254145563,0.190926781932267,0.270465074397759,0.111388489466775,0.190721099094514,0.268631455555644,0.112810742633383,0.203094693475374,0.292603220862536,0.113586166088213
5,0.172812976175493,0.236936669483991,0.108689282866995,0.180004636519087,0.245971391090696,0.114037881947477,0.185599268827669,0.251213816448438,0.1199847212069,0.186121252154232,0.250986531846102,0.121255972462362,0.200587555714859,0.273504417853871,0.127670693575847
6,0.161655021521431,0.218137331681157,0.105172711361705,0.167136332423402,0.227435489692397,0.106837175154408,0.177357793583763,0.236864632786088,0.117850954381438,0.178136237814265,0.237721797756063,0.118550677872468,0.197252757631761,0.265349736999748,0.129155778263774
7,0.162328195015581,0.22750250841095,0.097153881620213,0.166939161573651,0.235113914260714,0.0987644088865873,0.173662583800419,0.24002103859564,0.107304129005197,0.174718697283112,0.241186515637603,0.108250878928621,0.196905669373169,0.272009508750976,0.121801829995362
8,0.161199243917313,0.224103009476788,0.0982954783578388,0.167113243006047,0.231248536139783,0.102977949872312,0.168433124020543,0.230805212988488,0.106061035052599,0.17010493981144,0.233919084966716,0.106290794656163,0.196322658087612,0.269811232619605,0.122834083555619
9,0.162107582911649,0.235594446400003,0.0886207194232941,0.168866362802643,0.246144294062231,0.0915884315430554,0.168720116884833,0.241592197561901,0.0958480362077656,0.170211948150221,0.243809116558666,0.0966147797417753,0.194311178950828,0.278948029603252,0.109674328298403
10,0.160128061404396,0.230433055871476,0.0898230669373159,0.165799699032015,0.237293326484323,0.0943060715797081,0.166604696902612,0.237157602114334,0.0960517916908904,0.167836224432271,0.238959766751371,0.0967126821131718,0.197694278596558,0.276689439334443,0.118699117858672
11,0.161587950864294,0.222831201535753,0.100344700192836,0.169039794568149,0.231455190459675,0.106624398676623,0.168087811390607,0.228492823755513,0.1076827990257,0.169358333214447,0.231354010012834,0.107362656416061,0.200156124140767,0.272217676934656,0.128094571346877
12,0.168676881430096,0.23413649301417,0.103217269846022,0.174211382156395,0.239162455193623,0.109260309119166,0.177174147612678,0.243190609391955,0.1111576858334,0.179143350398355,0.247733473712903,0.110553227083807,0.214873265171326,0.295196161112895,0.134550369229758
13,0.172493585826149,0.2460963683354,0.0988908033168983,0.177304320205655,0.250625331498299,0.10398330891301,0.179779844595387,0.251774380178003,0.107785309012771,0.181049332111974,0.254199364677916,0.107899299546032,0.218944136279877,0.30239657326253,0.135491699297224
14,0.170174208725245,0.247412515162903,0.0929359022875862,0.175400287753439,0.251392164766358,0.0994084107405208,0.174423653181791,0.249629257436579,0.0992180489270019,0.174458073304877,0.249885110440548,0.0990310361692059,0.220927048188241,0.320051901583583,0.121802194792899
15,0.174468398048986,0.249349413290694,0.0995873828072779,0.178718544898508,0.253042862047421,0.104394227749595,0.180479131557403,0.253914248531475,0.107044014583332,0.181253831113856,0.258392542098078,0.104115120129634,0.222754410777553,0.324843907089731,0.120664914465376
16,0.170778937517838,0.241091049122804,0.100466825912872,0.176582532895915,0.250273253405951,0.102891812385879,0.178120354257042,0.252738218725968,0.103502489788116,0.177979368953399,0.251838770100012,0.104119967806785,0.222451498049352,0.307112080998993,0.137790915099712
17,0.163780359278079,0.222950285568996,0.104610432987162,0.170326256914423,0.232098073707177,0.108554440121669,0.170657220787514,0.234253534705979,0.107060906869049,0.170032975999495,0.233601514454785,0.106464437544204,0.217159580043235,0.298644824297169,0.1356743357893
18,0.165907041362943,0.226081258901558,0.105732823824328,0.172409474040036,0.235421968119922,0.109396979960151,0.175103793634692,0.237250067503083,0.112957519766301,0.17321005839318,0.234891751329004,0.111528365457357,0.211375895567355,0.282254824190548,0.140496966944163
19,0.168923994773048,0.228967925185856,0.108880064360241,0.176315006332147,0.238623658429577,0.114006354234717,0.1779265010523,0.239667533203461,0.11618546890114,0.176239194031785,0.239051529561234,0.113426858502336,0.217428534551534,0.286516971000395,0.148340098102673
20,0.169565407144952,0.234943939583418,0.104186874706486,0.178091667421523,0.245976172496667,0.110207162346379,0.177994861712056,0.246219435310423,0.109770288113689,0.176533439092982,0.245184585517514,0.10788229266845,0.214114355450694,0.297738732011415,0.130489978889974
21,0.172772906798414,0.239172694098878,0.10637311949795,0.179517998708297,0.248158837050782,0.110877160365813,0.183484459732242,0.254167090058586,0.112801829405897,0.18025157264736,0.247704168346519,0.1127989769482,0.217717496707242,0.297285188502927,0.138149804911558
22,0.170045371327749,0.229800790325981,0.110289952329517,0.176723773663784,0.239373508483555,0.114074038844013,0.178978976362078,0.240718880572163,0.117239072151993,0.17795800294862,0.23822589725249,0.117690108644749,0.218447176966279,0.291417725862994,0.145476628069564
23,0.165856897729256,0.228910723535614,0.102803071922897,0.17067883695085,0.234614833435374,0.106742840466327,0.1734040734239,0.238534882641629,0.108273264206171,0.172932862040037,0.236417148983311,0.109448575096762,0.218365243736076,0.297002927944776,0.139727559527375
24,0.160587380471705,0.218471826842036,0.102702934101375,0.165284688558195,0.226911614352031,0.103657762764358,0.16766942756682,0.229185827050695,0.106153028082945,0.168532223477566,0.229506319597927,0.107558127357205,0.216459193794921,0.295598396727837,0.137319990862005
25,0.158203657757474,0.215896330526724,0.100510984988224,0.163460321669232,0.223378617091377,0.103542026247086,0.16586041917507,0.226999352963792,0.104721485386347,0.166750715453663,0.227424851487162,0.106076579420163,0.223193225052829,0.296455737242629,0.149930712863029
26,0.164112032223261,0.223356649904931,0.10486741454159,0.17046838951783,0.232248416876825,0.108688362158835,0.171307260201486,0.233983514420505,0.108631005982466,0.17290119900636,0.235478134794992,0.110324263217729,0.22881805290721,0.302415048045907,0.155221057768514
27,0.163874266213686,0.220287611575025,0.107460920852346,0.171723734888426,0.230353962818344,0.113093506958508,0.173933446997692,0.232596959347707,0.115269934647676,0.174219449900377,0.234386028145005,0.114052871655749,0.229887435985066,0.301559866232107,0.158215005738025
28,0.163319062224233,0.215342501575836,0.11129562287263,0.171330177184779,0.227749351473626,0.114911002895932,0.172927739639786,0.22998839462577,0.115867084653802,0.172631940958406,0.229782958858833,0.115480923057978,0.222688370293315,0.297470620215128,0.147906120371502
29,0.164309908563678,0.22031430751385,0.108305509613506,0.171868723839449,0.231706747464624,0.112030700214273,0.174262182256632,0.234652700208909,0.113871664304355,0.172329799511913,0.23164522535436,0.113014373669466,0.215647652251884,0.293892647452305,0.137402657051464
30,0.16757853212819,0.225828367976252,0.109328696280128,0.174263470615968,0.235032612450882,0.113494328781054,0.177393201968106,0.238973427532905,0.115812976403307,0.175384702182866,0.235822025989745,0.114947378375986,0.231410705902476,0.312088180391955,0.150733231412998
31,0.16570398848558,0.220570063053519,0.11083791391764,0.17319738894861,0.233000727605261,0.11339405029196,0.175927803010843,0.233353073017472,0.118502533004215,0.174334104975525,0.23188175961146,0.116786450339591,0.229012185427728,0.294718949500664,0.163305421354792
32,0.167281017557783,0.227637193718745,0.106924841396822,0.175943738009538,0.236903610247875,0.1149838657712,0.178194492049645,0.239284783084918,0.117104201014372,0.176075005691519,0.23777765281974,0.114372358563299,0.232298658324639,0.299551446444482,0.165045870204796
33,0.165090453823122,0.222141197008161,0.108039710638084,0.174087779707845,0.235758583414205,0.112416976001484,0.176444429405242,0.236350272584615,0.116538586225869,0.174165055402112,0.23240820418452,0.115921906619704,0.225280733942123,0.297941088959629,0.152620378924616
34,0.162026968654022,0.217162238513462,0.106891698794581,0.170744201833922,0.228062147534079,0.113426256133765,0.172518169003692,0.230549546980381,0.114486791027002,0.169745391773197,0.226642144067409,0.112848639478985,0.226732056335147,0.302716582442799,0.150747530227495
35,0.164519348791157,0.225901246583114,0.1031374509992,0.171018901007953,0.234593150476256,0.10744465153965,0.17305518096881,0.23639359186253,0.10971677007509,0.169344610015534,0.231069447256973,0.107619772774094,0.223527042406941,0.302268717160549,0.144785367653333
36,0.162331986146879,0.224804439305881,0.0998595329878777,0.168698817628008,0.2316167903516,0.105780844904416,0.170475107042188,0.23463713763738,0.106313076446996,0.1679800866242,0.231835148482011,0.104125024766389,0.216931491245557,0.292832533614468,0.141030448876645
37,0.158439907027565,0.221752140177932,0.0951276738771981,0.166531793818726,0.23260297266078,0.100460614976673,0.165725285513508,0.22824975451164,0.103200816515377,0.163415763354473,0.226309791305753,0.100521735403192,0.210823140646903,0.289631991576426,0.13201428971738
38,0.165412040109357,0.228431607196225,0.10239247302249,0.170853256262947,0.235707426903694,0.105999085622199,0.171881114938742,0.233869952608985,0.109892277268499,0.170558067924778,0.233715880695151,0.107400255154404,0.227064802388781,0.306397032468776,0.147732572308785
39,0.164797822028174,0.233169986673595,0.096425657382752,0.170295726192225,0.242030579403899,0.0985608729805509,0.170849285062522,0.241762729082611,0.0999358410424337,0.169701109625043,0.24016267402286,0.0992395452272269,0.230196525908421,0.321434203693773,0.138958848123068
40,0.166701599445886,0.236896388584843,0.0965068103069283,0.17016488269922,0.242949008437841,0.0973807569605997,0.17158890201581,0.246016905801735,0.0971608982298841,0.171819584974044,0.24627700356486,0.0973621663832292,0.224001829365203,0.30813168159278,0.139871977137627
41,0.168268728991888,0.233842643927808,0.102694814055968,0.172002498415452,0.241608345642193,0.10239665118871,0.172597458216071,0.239702681340807,0.105492235091336,0.172626296429399,0.240419409533352,0.104833183325446,0.230803142392558,0.310330234628589,0.151276050156526
42,0.171865861262136,0.229660558273232,0.11407116425104,0.174397866427725,0.232444419699524,0.116351313155926,0.175572566627347,0.231450490076554,0.119694643178139,0.176398390176482,0.234176296562234,0.11862048379073,0.235030850619079,0.312039075837185,0.158022625400974
43,0.167544885738348,0.229059720923759,0.106030050552936,0.170363034435968,0.232028043673502,0.108698025198434,0.172734370962036,0.235456126164925,0.110012615759146,0.173470001963842,0.237501614666929,0.109438389260755,0.228823105616534,0.308529545416958,0.14911666581611
44,0.169558555789089,0.233184340153096,0.105932771425081,0.172975307963968,0.23654321361957,0.109407402308366,0.176128061042109,0.239188477249377,0.113067644834841,0.175562276290956,0.239279008363263,0.11184554421865,0.233411855065682,0.316152369130558,0.150671341000805
45,0.166416456506584,0.227567827628537,0.105265085384631,0.170677179253462,0.233158694936812,0.108195663570111,0.172380251523959,0.23273404536097,0.112026457686947,0.171219350274449,0.230481538079366,0.111957162469532,0.233102546767867,0.316787111009697,0.149417982526037
46,0.165111331845373,0.228261645583158,0.101961018107588,0.169960410682517,0.237187743933737,0.102733077431297,0.172012408684982,0.2385928978992,0.105431919470765,0.170616105152089,0.23501039532649,0.106221814977688,0.228419012856818,0.306640287499885,0.15019773821375
47,0.165975067362911,0.225960516770016,0.105989617955805,0.169366098669332,0.22898310899564,0.109749088343024,0.172679270118312,0.23605043381938,0.109308106417244,0.171911310351251,0.233729044082629,0.110093576619872,0.230729020650663,0.311115251543365,0.150342789757962
48,0.161812276511947,0.216495685643356,0.107128867380539,0.164390369043448,0.217867197160024,0.110913540926872,0.168521813513426,0.22668114187665,0.110362485150203,0.168931513420208,0.225974537590386,0.11188848925003,0.231279378446513,0.296214381169074,0.166344375723952
49,0.162646598900072,0.218780147130734,0.10651305066941,0.168138500788376,0.224931920588723,0.11134508098803,0.169813021697347,0.229435892811715,0.110190150582978,0.170376762009595,0.229312768594176,0.111440755425014,0.240275799541133,0.320874300103392,0.159677298978873
50,0.161157382647072,0.209543840101681,0.112770925192464,0.166338238134827,0.216211152761816,0.116465323507838,0.166555222037457,0.2178953449847,0.115215099090214,0.167761285947678,0.217275136275549,0.118247435619807,0.232076808479667,0.303659058120619,0.160494558838715
51,0.168313189767396,0.225860424699828,0.110765954834964,0.173951182955068,0.2341502970699,0.113752068840236,0.172638343144508,0.231483686751656,0.113792999537361,0.174263159841655,0.231986025444899,0.116540294238412,0.24261558499732,0.317255842086126,0.167975327908514
52,0.169092980478081,0.232961550253157,0.105224410703005,0.173535315951817,0.238925019330938,0.108145612572695,0.173818283132863,0.240070448689768,0.107566117575959,0.174846211538397,0.240133160487724,0.109559262589069,0.243178385256301,0.323563888634472,0.16279288187813
53,0.173556594367412,0.234227268891555,0.112885919843269,0.178790145563751,0.238869850302128,0.118710440825374,0.180940002775692,0.2400143797543,0.121865625797083,0.18173233680984,0.240861394879521,0.122603278740159,0.240821060565737,0.310359711465919,0.171282409665556
54,0.172681876574559,0.237185400318671,0.108178352830447,0.177496063561619,0.244699133372067,0.110292993751171,0.180641351285522,0.243352091387889,0.117930611183155,0.181638025649215,0.245125077005561,0.118150974292869,0.242124971801935,0.319855816751306,0.164394126852564
55,0.174735861607585,0.237586368266784,0.111885354948386,0.178946733628125,0.24468852629456,0.11320494096169,0.184059965434831,0.247235577345056,0.120884353524606,0.184409865996136,0.246505140666907,0.122314591325365,0.24622182264416,0.323459636274966,0.168984009013354
56,0.169734691369935,0.237372193449043,0.102097189290827,0.171794740548615,0.239035131009995,0.104554350087235,0.17664718907463,0.2468970286734,0.106397349475859,0.177451658732577,0.245543161218904,0.109360156246251,0.24438516991827,0.327863013485866,0.160907326350673
57,0.170929706998938,0.242102735991446,0.0997566780064303,0.172872969584392,0.242184368238919,0.103561570929865,0.177467576636227,0.247934825763866,0.107000327508588,0.178466838668757,0.248344163390636,0.108589513946878,0.239980559395266,0.326797577375323,0.15316354141521
58,0.169775290580083,0.234480353771122,0.105070227389045,0.173966298189019,0.237373434705239,0.110559161672798,0.173863959106595,0.235718805918874,0.112009112294316,0.175792902294673,0.237497701076714,0.114088103512633,0.235829477636866,0.318249334031398,0.153409621242334
59,0.163083455109882,0.218948153845969,0.107218756373795,0.170081062962444,0.229414564966664,0.110747560958224,0.169773183638303,0.223166787836825,0.116379579439782,0.170072794008219,0.222856424468965,0.117289163547474,0.223757768719487,0.296027758418148,0.151487779020826
60,0.162438777736568,0.219901083242596,0.10497647223054,0.168643803668179,0.229869475807351,0.107418131529006,0.170141085002588,0.229047117858698,0.111235052146478,0.169968688582489,0.227465431037227,0.112471946127751,0.223096034888865,0.299682469284614,0.146509600493116
61,0.169909598514133,0.240480599316845,0.0993385977114204,0.17432965004611,0.249491910675189,0.099167389417032,0.178666941490182,0.255613276082931,0.101720606897433,0.178931239553396,0.253821402133109,0.104041076973683,0.227837303045603,0.309067004447244,0.146607601643961
62,0.17103663936597,0.238571337304958,0.103501941426983,0.177268119118892,0.249418169274849,0.105118068962935,0.181572197351075,0.256569083791158,0.106575310910993,0.181381611064445,0.254493270692577,0.108269951436314,0.239928535646263,0.329569678831508,0.150287392461017
63,0.1718351416663,0.238360249162531,0.10531003417007,0.178791182596074,0.251368848046522,0.106213517145626,0.180581867562501,0.253004194700734,0.108159540424268,0.180450377398252,0.249988926272904,0.110911828523601,0.239791822194509,0.327413565090198,0.152170079298819
64,0.175039267828415,0.245335375589961,0.104743160066869,0.181019786441886,0.254338729523951,0.107700843359821,0.182866794473139,0.258970371648561,0.106763217297717,0.18283835043709,0.255548652293706,0.110128048580474,0.239991840251155,0.330170166486951,0.149813514015359
65,0.177487443986068,0.24484261126932,0.110132276702816,0.181245177549765,0.248864092436134,0.113626262663395,0.187217849039994,0.258440889841088,0.115994808238901,0.185857559709222,0.254728261717777,0.116986857700667,0.238847406517715,0.324783178544874,0.152911634490557
66,0.177416893762333,0.242999403682767,0.1118343838419,0.180580546007127,0.248990252911157,0.112170839103096,0.186702345606732,0.254429305473923,0.11897538573954,0.18482695758257,0.250524249654581,0.119129665510558,0.24052469021483,0.330027758398116,0.151021622031544
67,0.176312540487744,0.245591479805062,0.107033601170425,0.183247426605704,0.258644013508493,0.107850839702915,0.185330438351669,0.258935317516661,0.111725559186677,0.183769572835743,0.253827273872111,0.113711871799374,0.23104849270218,0.307839702171853,0.154257283232507
68,0.171927866444353,0.241565955777502,0.102289777111204,0.178710225539934,0.252736855182489,0.10468359589738,0.179733384471879,0.253404354146954,0.106062414796804,0.177870316501674,0.248658744409351,0.107081888593997,0.219071554856282,0.294524085202693,0.143619024509872
69,0.16600250656102,0.233878661377722,0.0981263517443171,0.170088476539291,0.240631750835847,0.0995452022427352,0.172579798695198,0.244740003360015,0.100419594030381,0.172473433932164,0.242754020550766,0.102192847313562,0.216746550688823,0.293659880264769,0.139833221112878
70,0.166753076273256,0.243193639716965,0.0903125128295466,0.168580711533154,0.242097399384289,0.0950640236820192,0.17182555409381,0.248155305776466,0.0954958024111545,0.17154432192429,0.246304815367255,0.0967838284813246,0.217351880850654,0.290111269257128,0.14459249244418
71,0.163692168095646,0.232890380688065,0.0944939555032275,0.166969626489705,0.234356378195013,0.099582874784397,0.167163255382117,0.235940636363799,0.0983858744004342,0.166842562289628,0.234624954669094,0.0990601699101614,0.212290895349705,0.283054619557338,0.141527171142073
72,0.167861552949215,0.236731510004393,0.0989915958940364,0.170991500870097,0.238704552640389,0.103278449099805,0.172738470246091,0.239541089943708,0.105935850548475,0.172417376447035,0.239084683068574,0.105750069825495,0.231503545999739,0.311752267272418,0.15125482472706
73,0.16864707287344,0.232062895193943,0.105231250552937,0.170509134831028,0.234556127415581,0.106462142246475,0.174985587172406,0.238883367057765,0.111087807287047,0.174360082886127,0.23772697645704,0.110993189315215,0.238205783925779,0.314294564501242,0.162117003350316
74,0.16703221704997,0.230587415401253,0.103477018698687,0.16806997756083,0.234153830700251,0.101986124421408,0.172422000113523,0.23702885467902,0.107815145548027,0.171524876806675,0.23573879776814,0.107310955845211,0.235114661792886,0.312615645565902,0.15761367801987
75,0.165846470545287,0.23216507736153,0.099527863729044,0.168144871985833,0.23598634063977,0.100303403331897,0.17523901115362,0.246989153056104,0.103488869251135,0.173691717647918,0.243862068777174,0.103521366518661,0.244286608556807,0.334064453602522,0.154508763511093
76,0.167566692285013,0.228643403813214,0.106489980756811,0.170859983207026,0.234456904310091,0.107263062103961,0.176086543280211,0.24418519395996,0.107987892600462,0.175504733926176,0.242245413437627,0.108764054414726,0.24387325761367,0.325175299677296,0.162571215550044
77,0.162327895060029,0.21714887553559,0.107506914584467,0.165658752363419,0.220301109286058,0.111016395440781,0.170874574818275,0.230945817715218,0.110803331921333,0.170553657531854,0.227259385354153,0.113847929709554,0.229920129633361,0.302555037810773,0.15728522145595
78,0.160609976436649,0.211274614505026,0.109945338368272,0.162956313543258,0.214124805707122,0.111787821379393,0.166767528873633,0.216820123467278,0.116714934279987,0.167024703592886,0.216951496718805,0.117097910466966,0.222081198083155,0.300382347431841,0.14378004873447
79,0.163756580314373,0.217210850594219,0.110302310034527,0.165473066994638,0.219744924345697,0.111201209643579,0.169833047054782,0.225426336731213,0.114239757378352,0.17068383137482,0.22522098679115,0.11614667595849,0.230656135443934,0.323462294555838,0.13784997633203
80,0.161838202020257,0.220669881733803,0.103006522306711,0.164114770534298,0.224188019722008,0.104041521346589,0.169032929204358,0.230833881555552,0.107231976853164,0.169690658486875,0.231696146237307,0.107685170736443,0.231718944938805,0.320501911007791,0.14293597886982
81,0.160940098727332,0.21564131094483,0.106238886509834,0.164785446803647,0.22083366605023,0.108737227557065,0.168510527862345,0.2278917040174,0.10912935170729,0.169068987518037,0.227172647714658,0.110965327321417,0.224546694488956,0.29734971102137,0.151743677956543
82,0.165856828634758,0.223644008529551,0.108069648739964,0.170073210828786,0.227657386637128,0.112489035020443,0.172108504498199,0.234750159807752,0.109466849188646,0.172586828146854,0.23373190188273,0.111441754410978,0.228313164389782,0.304989508452975,0.15163682032659
83,0.168486718026119,0.225499175287511,0.111474260764726,0.173795542512759,0.236170786247782,0.111420298777737,0.173445154870777,0.237206128722589,0.109684181018965,0.174173162479773,0.233966580094122,0.114379744865424,0.235456911201449,0.32046629334278,0.150447529060119
84,0.168323138832725,0.216892548918729,0.119753728746722,0.174705264576837,0.225992746477262,0.123417782676412,0.1716309222787,0.225061762767266,0.118200081790133,0.171892728758454,0.222180314214272,0.121605143302635,0.225732219308654,0.293843133195338,0.157621305421971
85,0.172550643450715,0.228254302858943,0.116846984042487,0.179568297879279,0.239612234113306,0.119524361645251,0.178895189948802,0.237863159519096,0.119927220378509,0.179121860382173,0.23675042156074,0.121493299203606,0.238390077555104,0.313791466352013,0.162988688758196
86,0.17403669163232,0.242577862495212,0.105495520769429,0.178930478462122,0.252445773179726,0.105415183744517,0.17947553958523,0.252028697726613,0.106922381443848,0.180481035611429,0.252895527689017,0.108066543533841,0.250491026674188,0.33235900102579,0.168623052322586
87,0.167142312509638,0.228664818069159,0.105619806950117,0.171361936829193,0.237194506684201,0.105529366974185,0.173844196309512,0.238875512279268,0.108812880339756,0.174993308953276,0.23898374502755,0.111002872879001,0.246729191368429,0.337499550129934,0.155958832606923
88,0.16088881124582,0.216791241767092,0.104986380724547,0.166184899173524,0.226255191480681,0.106114606866367,0.167345430383067,0.227469931719639,0.107220929046495,0.167481462519037,0.226627202538698,0.108335722499375,0.226888584159351,0.314349282047208,0.139427886271494
89,0.161872923884266,0.217580287785127,0.106165559983405,0.166315112915305,0.224784597173206,0.107845628657404,0.167511646343326,0.225458748376617,0.109564544310035,0.167420818016765,0.223939071761671,0.110902564271858,0.225669830223044,0.301726656427263,0.149613004018825
90,0.155064148746045,0.204437614584078,0.105690682908012,0.160833188548923,0.212814305925908,0.108852071171938,0.161985388352694,0.214247831333074,0.109722945372314,0.161542422629376,0.212529709534177,0.110555135724576,0.216762069801144,0.290177993956943,0.143346145645345
91,0.1555218777702,0.208708883407135,0.102334872133265,0.161348911576308,0.216766379765733,0.105931443386882,0.160946032631204,0.216282126277873,0.105609938984535,0.161767627249873,0.216708710075156,0.106826544424591,0.214194169863782,0.281901322056531,0.146487017671032
92,0.165362225843936,0.227852829356957,0.102871622330915,0.171360208213182,0.235824359638335,0.106896056788029,0.170460793040715,0.232976593880687,0.107944992200742,0.171996163274671,0.233827152881867,0.110165173667475,0.224950727313248,0.302797613212383,0.147103841414113
93,0.171329387839293,0.241210165218666,0.101448610459919,0.177558127974252,0.252260046686211,0.102856209262292,0.176465042663495,0.248992295805953,0.103937789521038,0.177609564039195,0.24909939020896,0.106119737869429,0.235057371877251,0.322242162755709,0.147872580998794
94,0.170615751875244,0.242476960174541,0.0987545435759479,0.176081986408828,0.253961279173036,0.0982026936446207,0.174434446424633,0.248722092669955,0.100146800179311,0.176715786924475,0.250386987204598,0.103044586644352,0.240532586189127,0.326376256151005,0.154688916227249
95,0.732710947688557,0.939915324447898,0.525506570929216,0.733195696249298,0.937842087943703,0.528549304554892,0.731815547315941,0.93951432146847,0.524116773163412,0.732122961177923,0.939176055301646,0.5250698670542,0.743932750228121,0.93829624565444,0.549569254801802
96,0.729572475060661,0.936546807317828,0.522598142803494,0.729665099881343,0.9353606066352,0.523969593127487,0.728834347817917,0.934592815960467,0.523075879675367,0.72879312128608,0.934232016716485,0.523354225855676,0.740652036876148,0.938161160953048,0.543142912799247
97,0.726438054425587,0.932996079428106,0.519880029423069,0.726698404401165,0.932104420808433,0.521292387993896,0.725046685444308,0.929860166380666,0.520233204507949,0.725084147229793,0.929302027925767,0.520866266533819,0.739842237409428,0.93543844512944,0.544246029689415
98,0.725370308047312,0.92997502404204,0.520765592052584,0.725612869537737,0.929057363514607,0.522168375560867,0.72461319402149,0.928231555825074,0.520994832217906,0.724620069472465,0.928008537612274,0.521231601332657,0.736397924358543,0.93280543910807,0.539990409609016
99,0.724382351285235,0.928967391761264,0.519797310809207,0.722564715537808,0.927826573763168,0.517302857312448,0.724002240083076,0.927805798588163,0.52019868157799,0.724040649845081,0.927515848842108,0.520565450848054,0.735585626653315,0.93245907210825,0.53871218119838
100,0.402222494305569,0.607525182701891,0.196919805909247,1.51472442282871,4.1509396059247,-1.12149076026728,0.41239458793573,0.624373130774172,0.200416045097287,0.418400808341114,0.634316503138651,0.202485113543578,0.700894232248492,1.29692723069342,0.104861233803564
101,0.278788648239851,0.396581530565132,0.16099576591457,1.24784078827565,2.79351379977782,-0.297832223226513,0.294069986957775,0.416879500643338,0.171260473272213,0.307659849678493,0.439936998149173,0.175382701207814,0.82079283308527,1.91524630351341,-0.273660637342873
102,0.259291810487811,0.376660514786461,0.14192310618916,0.69182478651389,1.35426940638104,0.029380166646737,0.279398951230557,0.401364375341973,0.157433527119141,0.299098245607881,0.439104456482926,0.159092034732836,0.987677074880702,2.43726562896275,-0.461911479201345
103,0.241932195730601,0.35396322633266,0.129901165128542,0.205624821646148,0.289393830519025,0.12185581277327,0.269855754661163,0.399870232901458,0.139841276420869,0.297748210560425,0.453975089802768,0.141521331318083,1.23634528376104,3.68231438362634,-1.20962381610426
104,0.216792461166194,0.307107017546529,0.126477904785859,0.203915086965258,0.283554639636236,0.12427553429428,0.282832114489941,0.43582910073311,0.129835128246772,0.32653952727233,0.523543031816622,0.129536022728038,1.08177609506464,2.5338095460616,-0.370257355932322
105,0.205311331567373,0.283428002806626,0.12719466032812,0.211425109200202,0.302496497849422,0.120353720550982,0.206982723018018,0.28747497529449,0.126490470741546,0.235435322372673,0.32921446604465,0.141656178700695,0.860016280747876,1.59679765971649,0.123234901779263
106,0.197234797435967,0.263974860407223,0.130494734464711,0.206771942100891,0.282835448715093,0.130708435486688,0.204445126655759,0.275958061805935,0.132932191505584,0.230917481405818,0.318827087412264,0.143007875399372,0.783576220037597,1.31329788862466,0.253854551450534
107,0.193049486689275,0.258623255966227,0.127475717412323,0.203555345444017,0.273365218552306,0.133745472335727,0.208788768846717,0.295196280829718,0.122381256863716,0.233827628625067,0.326529210999769,0.141126046250365,0.809251944935254,1.47118053076873,0.147323359101781
108,0.188429005545316,0.253009386203323,0.12384862488731,0.19690160168193,0.262585128481024,0.131218074882836,0.198744895663908,0.270600284964761,0.126889506363055,0.224041676532646,0.312093528309269,0.135989824756023,0.781057967718004,1.53057752083745,0.0315384145985568
109,0.196291662566344,0.26637884466924,0.126204480463447,0.203836378686579,0.280183017163871,0.127489740209288,0.21228838233697,0.295545880464913,0.129030884209026,0.23540619399197,0.329888187199281,0.140924200784658,0.734860244805077,1.22798347588488,0.241737013725274
110,0.192960617151034,0.260973908653406,0.124947325648662,0.200238061590474,0.270861674339745,0.129614448841204,0.204719030085309,0.27680185082608,0.132636209344538,0.225253878076379,0.303350072500649,0.147157683652109,0.699693961413447,1.28429967068526,0.115088252141631
111,0.19114702059359,0.254152452625001,0.128141588562179,0.203713726771303,0.271919638474647,0.135507815067958,0.209748768156872,0.282354291008678,0.137143245305065,0.22846539783394,0.30742663693253,0.14950415873535,0.677305465693472,1.26093964919311,0.0936712821938335
112,0.188570609063797,0.249552203945593,0.127589014182001,0.196018954928897,0.258642242678455,0.133395667179338,0.208194738936115,0.290537104261157,0.125852373611073,0.222708111794708,0.302494706092522,0.142921517496893,0.656611500203035,1.19518748694423,0.118035513461846
113,0.197148206515363,0.262628344288595,0.131668068742131,0.202143198852462,0.277627481440679,0.126658916264244,0.214606799173203,0.298635399220414,0.130578199125993,0.229939292197707,0.317838057571085,0.142040526824328,0.649235374235121,1.18135126323667,0.117119485233576
114,0.199764585593273,0.275463714918915,0.12406545626763,0.20456718591215,0.288252380124178,0.120881991700123,0.211933091558791,0.300858291448196,0.123007891669386,0.231113027876978,0.32583812896507,0.136387926788886,0.648160104527742,1.23194582014767,0.0643743889078117
115,0.194552082929448,0.270812266234921,0.118291899623975,0.200890440052018,0.282258938942785,0.11952194116125,0.213642281589915,0.307677930592159,0.119606632587671,0.228563306324014,0.323477277494167,0.133649335153861,0.550679972233967,0.881546938274709,0.219813006193226
116,0.186671933185113,0.260177199737153,0.113166666633074,0.193244286538551,0.273564280104828,0.112924292972273,0.210038706811966,0.306397787240696,0.113679626383236,0.227251753421039,0.331698956959392,0.122804549882687,0.586354881468738,1.39058880165621,-0.217879038718735
117,0.190953790772608,0.263081583951544,0.118825997593672,0.194346073656947,0.270642733341383,0.11804941397251,0.215808625705333,0.315542365652278,0.116074885758388,0.232257162782694,0.33652336862911,0.127990956936277,0.518368029991824,0.834907461051058,0.201828598932591
118,0.180643104678499,0.248462376958162,0.112823832398836,0.192164423324569,0.266863242274928,0.117465604374209,0.208275780392617,0.295132833104867,0.121418727680367,0.221984841967264,0.313097040947616,0.130872642986912,0.496029082867659,0.820788814851872,0.171269350883445
119,0.177218107782594,0.236472469205459,0.117963746359729,0.193594286188593,0.262979613737762,0.124208958639425,0.205606285565575,0.286424711690104,0.124787859441046,0.215110291650062,0.29795980271686,0.132260780583264,0.477976555122779,0.76395602301617,0.191997087229387
120,0.17762772758369,0.234838731261034,0.120416723906345,0.189526026434979,0.256822657804295,0.122229395065663,0.209320552570886,0.3034142784492,0.115226826692571,0.214083680673436,0.296858155517773,0.131309205829099,0.460972543755226,0.799464136586557,0.122480950923895
121,0.176948575476382,0.233463957394647,0.120433193558116,0.182102276445568,0.242850021746366,0.12135453114477,0.205473280274969,0.318738785040763,0.092207775509174,0.211536366129024,0.301980826812346,0.121091905445703,0.432530606845791,0.696594766805275,0.168466446886307
122,0.172052299207363,0.231762394195704,0.112342204219023,0.182089189736365,0.249478973752599,0.114699405720131,0.211894803762371,0.346295992470469,0.077493615054272,0.211721164960491,0.305156064566051,0.118286265354931,0.420317322496268,0.694813640005677,0.145821004986859
123,0.177238922893794,0.236097144203528,0.11838070158406,0.185769531668797,0.250205368905124,0.121333694432469,0.212367753051486,0.333281528122492,0.0914539779804801,0.21260295352436,0.306576474526227,0.118629432522494,0.399140178211249,0.614030634176287,0.184249722246211
124,0.180611585240278,0.248970743001547,0.112252427479009,0.188776076071815,0.261896642591578,0.115655509552052,0.216648966942181,0.331246196163112,0.10205173772125,0.219470585299699,0.322322552718684,0.116618617880715,0.397447391725345,0.63646683011681,0.158427953333881
125,0.18170079806256,0.239729126177436,0.123672469947684,0.188617516975201,0.252152413208993,0.125082620741408,0.2132543499848,0.320907954794789,0.10560074517481,0.21434475630047,0.29154896546441,0.137140547136529,0.387378097872494,0.591917796056211,0.182838399688778
126,0.18325989379341,0.246677414847081,0.119842372739738,0.196598227752817,0.271617917696739,0.121578537808894,0.210797375145617,0.303813627251107,0.117781123040128,0.214541528513464,0.301414089028407,0.12766896799852,0.37502581284188,0.565266321892183,0.184785303791578
127,0.18058290783812,0.240739977724674,0.120425837951565,0.190488109012418,0.255497563594945,0.125478654429892,0.21303564064149,0.297520823061131,0.128550458221849,0.215337573535418,0.29734817800121,0.133326969069626,0.36858299455809,0.551372576400526,0.185793412715655
128,0.182613027458251,0.246746442008742,0.118479612907759,0.194802410019071,0.266719471355558,0.122885348682585,0.216539954131175,0.302631827123449,0.1304480811389,0.215794955573035,0.297208216147468,0.134381694998601,0.368627271221547,0.539908573370954,0.197345969072139
129,0.181498846885801,0.247769984928477,0.115227708843126,0.191485652345774,0.26180604206381,0.121165262627739,0.21617705248116,0.315549567353341,0.116804537608979,0.214566346345879,0.306287724245703,0.122844968446056,0.348910931546116,0.497094403317198,0.200727459775034
130,0.183104657811386,0.260649257635289,0.105560057987484,0.193709664699567,0.27775694120461,0.109662388194523,0.221919509791766,0.349193540013246,0.0946454795702847,0.218455193076552,0.340780908583474,0.0961294775696298,0.361115241063505,0.559280083271342,0.162950398855668
131,0.178060913210052,0.238886818533382,0.117235007886722,0.186281010465395,0.2521756352474,0.120386385683389,0.209476486868226,0.297703649300828,0.121249324435624,0.208539314230361,0.289445329298305,0.127633299162417,0.339313998418619,0.50498012061524,0.173647876221998
132,0.178957136901646,0.240534176789273,0.11738009701402,0.186981696588714,0.258477826347605,0.115485566829823,0.207232363513285,0.2932487137133,0.12121601331327,0.205324455627976,0.287738668558598,0.122910242697353,0.341730632494972,0.532988547429526,0.150472717560418
133,0.184319448238576,0.258720367915465,0.109918528561688,0.194665514421007,0.278452672888924,0.11087835595309,0.219936140591751,0.332688321252474,0.107183959931029,0.212035635447241,0.300908083675093,0.123163187219389,0.336070451834488,0.534972767832032,0.137168135836944
134,0.179973437033022,0.241614597379044,0.118332276687,0.188046747784149,0.258132215348294,0.117961280220004,0.209831853680792,0.294710280217605,0.124953427143978,0.204275735650485,0.27685922897758,0.131692242323391,0.31791610666471,0.432932620188851,0.20289959314057
135,0.180556717217986,0.24447702073344,0.116636413702532,0.18907428956227,0.257963986224767,0.120184592899773,0.211154406640114,0.302559713797168,0.119749099483061,0.205345922116305,0.287031058795047,0.123660785437562,0.329594829263031,0.471018370399432,0.188171288126629
136,0.178205866681609,0.237547492231084,0.118864241132133,0.184754407287415,0.243997425232446,0.125511389342384,0.210217429464622,0.286424639131664,0.13401021979758,0.203438469754132,0.27329943099484,0.133577508513424,0.320417160228558,0.450931330657352,0.189902989799764
137,0.187749738785146,0.252646587357481,0.122852890212812,0.193091481547398,0.258011247063547,0.12817171603125,0.223647559877818,0.31756850681689,0.129726612938747,0.214546486672465,0.292550406207843,0.136542567137088,0.325516018217237,0.460120876398996,0.190911160035478
138,0.187322032641414,0.254194972258714,0.120449093024115,0.193303825775883,0.259787858413517,0.126819793138248,0.223588994008927,0.318663316859084,0.128514671158771,0.213342454616185,0.28917200274464,0.137512906487729,0.319869504879018,0.464557623676382,0.175181386081653
139,0.176813051887632,0.234356355152482,0.119269748622782,0.185279429844218,0.249243888155248,0.121314971533188,0.206510634917062,0.282164676745039,0.130856593089084,0.199234736915033,0.267315392900941,0.131154080929126,0.29717257196115,0.414663674714183,0.179681469208117
140,0.173989573591445,0.225672459039613,0.122306688143276,0.182741914297937,0.241025506608195,0.124458321987679,0.204184040370935,0.279365985199816,0.129002095542053,0.196902330265882,0.264514724002749,0.129289936529015,0.277200407469677,0.375690693770409,0.178710121168945
141,0.173143820088883,0.223710302519756,0.122577337658009,0.180304362500694,0.239287035215782,0.121321689785606,0.207827616573189,0.295833530523966,0.119821702622412,0.195997887327106,0.266712086280281,0.125283688373932,0.268323042962996,0.365134002995874,0.171512082930118
142,0.167113403248465,0.219463012591468,0.114763793905461,0.175058999324866,0.234197401857938,0.115920596791794,0.201639979950978,0.291131303758187,0.11214865614377,0.188458597644048,0.256036883760889,0.120880311527207,0.27012883877942,0.385139122872872,0.155118554685969
143,0.163508057333509,0.216006535416862,0.111009579250156,0.171740832208716,0.229635435834495,0.113846228582936,0.195067221225616,0.272571756656814,0.117562685794419,0.184530279274219,0.249412705998596,0.119647852549842,0.263813118516489,0.353187550017326,0.174438687015652
144,0.169980388229134,0.226630932409205,0.113329844049064,0.174804664239094,0.233921712313306,0.115687616164882,0.208061036457282,0.296377363903022,0.119744709011542,0.195661294571513,0.266542839273691,0.124779749869336,0.279817538504874,0.389335210502191,0.170299866507557
145,0.170055090664058,0.232378415695452,0.107731765632665,0.176363346878667,0.245559483326666,0.107167210430669,0.210264507051173,0.318931183624397,0.101597830477949,0.194147055742573,0.275339834468319,0.112954277016826,0.298118641800179,0.419749994237788,0.17648728936257
146,0.164461722329168,0.223211695916886,0.105711748741451,0.17177771162451,0.239307039504414,0.104248383744606,0.200251320679631,0.290398162727654,0.110104478631608,0.185916340760718,0.260624806095143,0.111207875426293,0.284685756165262,0.397313886031026,0.172057626299497
147,0.16254786949206,0.224922500795446,0.100173238188674,0.170453243436781,0.238033538111307,0.102872948762254,0.200569804417867,0.298830074327144,0.10230953450859,0.186264441890054,0.27030563267705,0.102223251103057,0.292344708529939,0.424195369087224,0.160494047972655
148,0.159129529625676,0.212685448250726,0.105573611000626,0.167258283013549,0.227200613391294,0.107315952635803,0.19810159749625,0.293031905642604,0.103171289349896,0.180830311215199,0.244507855941581,0.117152766488818,0.274420533265283,0.382555389852606,0.16628567667796
149,0.161356987961106,0.212136105714684,0.110577870207528,0.169698270718172,0.225193527505776,0.114203013930569,0.203181262871165,0.305739744157719,0.10062278158461,0.18299466487291,0.246819982565786,0.119169347180033,0.266125720255636,0.359318078824811,0.172933361686462
150,0.16038793723484,0.21653268007732,0.10424319439236,0.169293508864048,0.230082932769557,0.108504084958539,0.202835904735271,0.301613923671078,0.104057885799464,0.184100268135244,0.255211191641703,0.112989344628785,0.26628893487023,0.370505757482704,0.162072112257755
151,0.167164787940804,0.237794189405813,0.0965353864757948,0.176776251775096,0.249148431912983,0.10440407163721,0.214734462518694,0.324013211955807,0.105455713081581,0.19512773878161,0.278451208554248,0.111804269008973,0.270881046961573,0.378175829983635,0.16358626393951
152,0.16985867864249,0.24902112062185,0.0906962366631293,0.181902918505491,0.265964418697912,0.0978414183130707,0.229146974206252,0.400454728125405,0.0578392202871001,0.197897520362282,0.292330110078903,0.10346493064566,0.272661277786333,0.379910255847894,0.165412299724773
153,0.170431755027937,0.230249403078506,0.110614106977368,0.181586327846063,0.2456857279214,0.117486927770726,0.22011065371116,0.331503046542855,0.108718260879465,0.196280478212507,0.268848089272556,0.123712867152459,0.27407048899522,0.36243543098816,0.185705547002279
154,0.165855620874823,0.224592859052045,0.1071183826976,0.17661128975434,0.238961203260435,0.114261376248245,0.209988937410868,0.321545505924351,0.0984323688973852,0.19017106749851,0.262713574380251,0.11762856061677,0.242472463065496,0.329707126914531,0.155237799216462
155,0.169608772206397,0.228946043748762,0.110271500664032,0.177961445059297,0.241423722023494,0.1144991680951,0.209295064618376,0.304366314921154,0.114223814315598,0.190777958521505,0.260383464426162,0.121172452616849,0.248780859929664,0.358661969500745,0.138899750358582
156,0.167125626262617,0.221051825366163,0.113199427159071,0.173697564539258,0.230366484086132,0.117028644992383,0.203298062911134,0.29793808584322,0.108658039979047,0.185010393343267,0.242647608902322,0.127373177784212,0.237938526328496,0.324281184736008,0.151595867920984
157,0.172598263650114,0.23699481381221,0.108201713488019,0.175149669902713,0.240521939406797,0.10977740039863,0.207248421454058,0.295671017406914,0.118825825501201,0.190011582185758,0.259426567675599,0.120596596695918,0.245383549857258,0.340740770535311,0.150026329179205
158,0.164910066956334,0.216115457344707,0.11370467656796,0.17128235841902,0.223734536492027,0.118830180346014,0.204937674439092,0.280434694474894,0.129440654403289,0.184652804051118,0.240365831492198,0.128939776610039,0.252726723372623,0.341424115414645,0.164029331330601
159,0.167427553730742,0.230578297859307,0.104276809602177,0.172852701312244,0.234765639749584,0.110939762874905,0.207205809183274,0.301288701740833,0.113122916625715,0.184444203609253,0.250718930714122,0.118169476504384,0.24373667512482,0.344530320583791,0.142943029665849
160,0.162997666803518,0.224392508772575,0.101602824834462,0.169501041546002,0.230290215140951,0.108711867951052,0.198334105269356,0.285353322455268,0.111314888083445,0.178027040138642,0.245261272562166,0.110792807715118,0.245354857526965,0.33256897687751,0.15814073817642
161,0.160443482802978,0.222543248317882,0.0983437172880735,0.165893725009215,0.229826872067544,0.101960577950886,0.196742735184615,0.279750297574935,0.113735172794296,0.175806140062987,0.241428282420178,0.110183997705796,0.240430270668582,0.335322290465373,0.145538250871792
162,0.161694524824755,0.232195043841087,0.0911940058084232,0.166157304560416,0.239121593846778,0.0931930152740537,0.196174109433999,0.288358705828102,0.103989513039895,0.17616230986614,0.247935844487347,0.104388775244932,0.248928100007725,0.360771655875509,0.137084544139941
163,0.161864271107656,0.224476463749784,0.0992520784655289,0.16692867419717,0.22988186660316,0.103975481791181,0.198964794466759,0.29541050188716,0.102519087046358,0.178043264116546,0.243426768152579,0.112659760080513,0.236862383582805,0.321659208316254,0.152065558849355
164,0.157402494663356,0.205743320334833,0.10906166899188,0.162748304480971,0.214485110745739,0.111011498216203,0.19462661738712,0.267191509767796,0.122061725006444,0.174921898922444,0.233014517710975,0.116829280133913,0.242334568618208,0.330810245432869,0.153858891803548
165,0.163180893605858,0.219458489105483,0.106903298106233,0.169594114087508,0.226649409150206,0.11253881902481,0.220201925848025,0.383015298660559,0.0573885530354905,0.186330406277238,0.256924786726234,0.115736025828242,0.249042082411349,0.347302375945484,0.150781788877214
166,0.16544635904174,0.216373464354682,0.114519253728799,0.171385186838006,0.225670324000047,0.117100049675965,0.21052978224157,0.296722816747459,0.12433674773568,0.185443683139346,0.244869892532485,0.126017473746207,0.248619752765156,0.333182507942996,0.164056997587316
167,0.166319184651307,0.222983135171854,0.109655234130761,0.172131639616465,0.228735565287562,0.115527713945367,0.2098675468144,0.293854629799706,0.125880463829093,0.185476565692995,0.2500847877006,0.120868343685389,0.239641111045827,0.330102036218125,0.149180185873529
168,0.164274716108025,0.222260405520983,0.106289026695067,0.171113367391434,0.23019719505038,0.112029539732487,0.212949721151363,0.308161903914011,0.117737538388716,0.185317237224071,0.253761795938985,0.116872678509158,0.243122367059176,0.326865463903562,0.159379270214789
169,0.166723429736091,0.230916268070879,0.102530591401303,0.172167775627497,0.237152249247714,0.107183302007281,0.209519047289787,0.292696094273673,0.126342000305902,0.185768514566921,0.254452915089372,0.117084114044471,0.231052534068916,0.310886157082725,0.151218911055107
170,0.16888686306404,0.230990050474232,0.106783675653848,0.175380669121414,0.240093185707254,0.110668152535573,0.209642337950119,0.284852877607352,0.134431798292886,0.185502278187235,0.251032985601881,0.11997157077259,0.235866383427803,0.328721469965881,0.143011296889725
171,0.165463346161584,0.223835409323427,0.107091282999741,0.171279630882557,0.229869491492857,0.112689770272257,0.210808825873338,0.295542505243651,0.126075146503024,0.184385038198608,0.248394165759434,0.120375910637782,0.233031206092018,0.315665614622412,0.150396797561623
172,0.162373030804706,0.212818284577676,0.111927777031736,0.168202081866233,0.221869435661117,0.114534728071349,0.202739716040125,0.274474293043418,0.131005139036831,0.179057238054209,0.233043025351641,0.125071450756777,0.223779543582772,0.294964849983964,0.15259423718158
173,0.168278088842569,0.228083126609973,0.108473051075164,0.17397521475646,0.234714667676266,0.113235761836654,0.208094743793157,0.294158588772366,0.122030898813948,0.185009674050075,0.248691751309297,0.121327596790853,0.233678072737076,0.304258379189858,0.163097766284293
174,0.17102298435451,0.235405390415923,0.106640578293098,0.17797187105193,0.240710574314697,0.115233167789163,0.214040623080228,0.304901931268805,0.123179314891652,0.188129838049208,0.256455980197053,0.119803695901364,0.231418158562543,0.306847207489795,0.155989109635291
175,0.171615440362071,0.24115149497994,0.102079385744202,0.175285081082233,0.240532348132643,0.110037814031824,0.212818021632286,0.312258806317497,0.113377236947075,0.187552221293684,0.262556713211713,0.112547729375654,0.232493597443789,0.315162938267683,0.149824256619895
176,0.172993622907436,0.236515275728288,0.109471970086584,0.179490613616101,0.23985517149736,0.119126055734841,0.209439009678751,0.304996637863765,0.113881381493738,0.186765488351504,0.25618989123131,0.117341085471698,0.240816491576478,0.324248616183093,0.157384366969864
177,0.168257700704433,0.228951833811636,0.10756356759723,0.173104467445451,0.23545449142847,0.110754443462431,0.20527632425225,0.292641240321279,0.11791140818322,0.183897136397469,0.254469399002665,0.113324873792273,0.239821265097686,0.33551381587704,0.144128714318332
178,0.16756916316985,0.227135088027221,0.108003238312479,0.174406114720171,0.237640200956973,0.11117202848337,0.205217610752751,0.287879580503128,0.122555641002374,0.182871256575993,0.249800186021757,0.115942327130229,0.240059118248467,0.33114120387505,0.148977032621885
179,0.166270821040599,0.219214465128641,0.113327176952556,0.172135541258458,0.229010301850008,0.115260780666908,0.206016336797481,0.283300718016498,0.128731955578464,0.179379246173715,0.2359360065308,0.12282248581663,0.233002369019386,0.313255624814713,0.15274911322406
180,0.166219124755267,0.239543446891463,0.0928948026190715,0.171829926800719,0.245391561764177,0.0982682918372618,0.205425650494417,0.302553758420963,0.108297542567871,0.178597404305722,0.261212003762835,0.0959828048486094,0.229524523060415,0.350030728721565,0.109018317399264
181,0.167144615860402,0.246439164192006,0.0878500675287977,0.174276641782753,0.253308568041519,0.0952447155239866,0.210554603366321,0.323784613674401,0.0973245930582411,0.180135688868702,0.27188319456277,0.0883881831746326,0.232106951332791,0.352083150475967,0.112130752189615
182,0.165724043277028,0.220790255748545,0.110657830805511,0.171282462222081,0.228902842919439,0.113662081524723,0.202057990052066,0.275161918963116,0.128954061141016,0.176180156419881,0.235857685821443,0.116502627018319,0.228635077888182,0.311129038110666,0.146141117665698
183,0.169543834162366,0.224457598330283,0.114630069994448,0.175072680680381,0.232608565560119,0.117536795800643,0.206309039932578,0.280842309367515,0.13177577049764,0.180692311437478,0.238322660614506,0.123061962260451,0.233617059595974,0.312451361608828,0.154782757583119
184,0.169630193718991,0.232522553649596,0.106737833788387,0.175756766106169,0.241108136359487,0.110405395852851,0.207252942561732,0.2807304928774,0.133775392246063,0.181539780922514,0.243819824683689,0.119259737161339,0.233584620890852,0.31797225336932,0.149196988412385
185,0.170526282906987,0.23227910535018,0.108773460463793,0.175688926704262,0.24040482740417,0.110973026004353,0.211250505974145,0.304503061415721,0.117997950532569,0.181932864538648,0.245948194960403,0.117917534116893,0.234095078770332,0.309634845828549,0.158555311712116
186,0.164157470609803,0.226618729047171,0.101696212172435,0.168082432072933,0.230804857887085,0.105360006258782,0.205209197929056,0.284423367274616,0.125995028583496,0.175995439828576,0.236644843695451,0.1153460359617,0.22359515322365,0.29643396596972,0.150756340477579
187,0.157923552133057,0.217837229215206,0.098009875050909,0.163498349863305,0.223785979553429,0.103210720173181,0.195602444385192,0.2763011599304,0.114903728839984,0.167533389906824,0.227273310826603,0.107793468987046,0.218875822722213,0.301629891466774,0.136121753977652
188,0.15872768169323,0.218676142592613,0.0987792207938468,0.164402303198597,0.223409519422789,0.105395086974404,0.195628203455497,0.27615131190323,0.115105095007764,0.168489109060992,0.228216586567781,0.108761631554203,0.216711655150436,0.285584482816579,0.147838827484294
189,0.160696628217285,0.22491498157064,0.0964782748639307,0.167576589049779,0.230351575820242,0.104801602279317,0.204410897408716,0.287854674918386,0.120967119899046,0.173757251343894,0.238813659726959,0.108700842960829,0.223034757563262,0.29750220152968,0.148567313596845
190,0.162334380525061,0.235585126950004,0.0890836341001184,0.166338812696699,0.239695791936666,0.0929818334567322,0.207587482919366,0.298381973863476,0.116792991975256,0.176753503909684,0.251192145741938,0.10231486207743,0.228878651277463,0.321394528200227,0.136362774354698
191,0.167383112531327,0.243388156995449,0.0913780680672056,0.170192312484425,0.245207862147849,0.0951767628210006,0.212558203002934,0.310268181691204,0.114848224314665,0.181192124737625,0.259051451176466,0.103332798298783,0.232024603413245,0.320930464950207,0.143118741876282
192,0.170622393363131,0.244149773086666,0.0970950136395963,0.173910155953011,0.249984764534407,0.0978355473716162,0.214267218216348,0.316502720968068,0.112031715464628,0.183949965396415,0.26248942443468,0.10541050635815,0.238794701242587,0.345660861169129,0.131928541316045
193,0.171914327025916,0.248666899899954,0.0951617541518785,0.175577285877734,0.253470914404347,0.0976836573511215,0.217786728750281,0.320219774759715,0.115353682740846,0.185765677525271,0.267613213868231,0.103918141182312,0.240229865679232,0.34788388427192,0.132575847086545
194,0.167808546004499,0.243895443852071,0.0917216481569268,0.175370334195316,0.258663458903369,0.0920772094872628,0.210638290536972,0.300181898856774,0.121094682217169,0.181272594504208,0.258239869599034,0.104305319409382,0.231234458653952,0.330769179704119,0.131699737603784
195,0.169421275442519,0.241907461626971,0.0969350892580668,0.174518793343075,0.252039351432109,0.0969982352540416,0.212134329580363,0.300756466575983,0.123512192584743,0.182626462444303,0.253104080148426,0.11214884474018,0.230534484097669,0.321892137351546,0.139176830843791
196,0.168434048440706,0.240284610330088,0.0965834865513227,0.173977833910607,0.247929950863907,0.100025716957306,0.213682003554336,0.303565963172493,0.123798043936179,0.18311338186772,0.254104912724054,0.112121851011385,0.22827899677804,0.314257725038523,0.142300268517556
197,0.166955370790864,0.241970596660395,0.0919401449213331,0.173923753824464,0.25194374003744,0.0959037676114877,0.210990068027784,0.31165608132869,0.110324054726879,0.18104278538071,0.259104307068696,0.102981263692725,0.225684963783741,0.318632820371399,0.132737107196083
198,0.166800860246767,0.239944219738631,0.0936575007549039,0.174333801780326,0.250041643374652,0.0986259601860005,0.209375311378038,0.308586984685137,0.110163638070939,0.178463600176236,0.253877777023356,0.103049423329117,0.226250345417842,0.307645701388258,0.144854989447426
199,0.170716950916794,0.244862681338903,0.096571220494685,0.178468000976148,0.252072146394353,0.104863855557942,0.215352465698995,0.313613431028136,0.117091500369855,0.184041965789843,0.258269236327306,0.109814695252381,0.239309297959281,0.334039953240746,0.144578642677817
200,0.169286903613128,0.241177980488928,0.0973958267373268,0.176712123409211,0.248753635394898,0.104670611423524,0.208774106646409,0.295766650194073,0.121781563098744,0.181353504276627,0.253422710217019,0.109284298336236,0.236108086726093,0.331479033716746,0.14073713973544
201,0.177192363005324,0.250341854826788,0.104042871183859,0.181088235573363,0.254480068305583,0.107696402841143,0.220375064512327,0.311898194532154,0.1288519344925,0.18814203318705,0.26152222705925,0.11476183931485,0.235263944912825,0.329058597290421,0.14146929253523
202,0.179245811506036,0.258525960456875,0.0999656625551981,0.185137737856501,0.270242307670601,0.100033168042401,0.221296798389275,0.321882147410311,0.120711449368239,0.190450997225997,0.274531023924302,0.106370970527691,0.24615537780197,0.3570550375632,0.13525571804074
203,0.183940466147014,0.25908417292158,0.108796759372448,0.187770123694007,0.265685686865362,0.109854560522652,0.225333498098716,0.324822826210269,0.125844169987163,0.194723863279026,0.273997276601181,0.115450449956872,0.244677103069372,0.338696131886938,0.150658074251806
204,0.179126891592025,0.261227389605365,0.0970263935786858,0.182446970693095,0.264080264714071,0.100813676672118,0.213481627640149,0.309459749288279,0.117503505992019,0.186079892412588,0.269067972747336,0.103091812077839,0.243788225304,0.344421165856535,0.143155284751466
205,0.172365171714113,0.257883942868137,0.0868464005600895,0.175654559267584,0.263390926594711,0.087918191940458,0.21041882900945,0.317513568137152,0.103324089881748,0.18212266233857,0.2712837563489,0.0929615683282402,0.236443711968006,0.33492186344727,0.137965560488742
206,0.165783340530399,0.233896800240991,0.0976698808198075,0.168654522551347,0.238114146263637,0.0991948988390565,0.206646182634838,0.299262345307305,0.114030019962371,0.175416922570864,0.245201697385713,0.105632147756015,0.22486530283634,0.299185506589471,0.150545099083208
207,0.161647455035572,0.218716107903695,0.104578802167449,0.166392211314777,0.224447080515791,0.108337342113763,0.200158765118958,0.283034116572284,0.117283413665632,0.171737719342977,0.231716183369616,0.111759255316337,0.225226978510521,0.296360690024106,0.154093266996936
208,0.154399272553413,0.205458809075457,0.10333973603137,0.159467521828507,0.210467151010004,0.10846789264701,0.194951482336692,0.277145267748479,0.112757696924904,0.162875698358033,0.215198277879053,0.110553118837013,0.214988823844723,0.287356934998591,0.142620712690854
209,0.153540094165071,0.20360156752876,0.103478620801383,0.159500006830267,0.21046207399839,0.108537939662145,0.18891093527517,0.265869771263706,0.111952099286635,0.160575314084755,0.211746876820341,0.109403751349168,0.212863573898869,0.276776571456545,0.148950576341193
210,0.152534374694188,0.205807207330774,0.0992615420576027,0.157497022811246,0.212137071209013,0.10285697441348,0.190194268987953,0.27274240361576,0.107646134360147,0.161175121595498,0.215448193901816,0.106902049289181,0.217443440648759,0.29272800809017,0.142158873207348
211,0.151265595960198,0.199504631603896,0.103026560316499,0.156400681119214,0.206012181315982,0.106789180922445,0.190798004922438,0.273611948974517,0.107984060870359,0.16178211496488,0.211093301720919,0.112470928208841,0.211184382203998,0.280480504377861,0.141888260030134
212,0.1513692578016,0.200327340129326,0.102411175473873,0.154991565200796,0.206175260385828,0.103807870015764,0.186747985880714,0.260477180647428,0.113018791113999,0.160303565931705,0.212739092622348,0.107868039241063,0.214393583957476,0.286562017944432,0.142225149970519
213,0.158513783284935,0.212527687694457,0.104499878875412,0.162590287697181,0.218548993912982,0.106631581481379,0.204449733378564,0.313203774516104,0.0956956922410239,0.168928159278746,0.230451958765685,0.107404359791807,0.222416731586111,0.302876284798805,0.141957178373416
214,0.162821487413306,0.216761323795191,0.10888165103142,0.166865340004691,0.21961248763555,0.114118192373831,0.198586075865789,0.274668864233494,0.122503287498085,0.171127059274109,0.229934243915856,0.112319874632363,0.220271798995638,0.292301426351375,0.1482421716399
215,0.171955384379444,0.233376445645707,0.110534323113182,0.176448548987146,0.234236954940772,0.118660143033519,0.209177227040872,0.293400970686659,0.124953483395085,0.181851135088757,0.246577925200282,0.117124344977231,0.235394412557391,0.315839012296315,0.154949812818467
216,0.173586019476251,0.238280082340579,0.108891956611923,0.179510779922128,0.242387233431255,0.116634326413001,0.215974451760908,0.311959517894784,0.119989385627031,0.183566308606267,0.253083184880849,0.114049432331685,0.235123409389654,0.324347792590456,0.145899026188852
217,0.179651421057971,0.247657530502872,0.11164531161307,0.185976666007107,0.257034046908887,0.114919285105328,0.222471061710039,0.325144914104772,0.119797209315305,0.189373170837371,0.263569603213523,0.11517673846122,0.239009602780349,0.323218935856289,0.154800269704408
218,0.171043844549907,0.232637724757985,0.109449964341828,0.177500890899989,0.243723704079049,0.111278077720929,0.21090927679855,0.30281546648996,0.11900308710714,0.178635137413818,0.244003554355348,0.113266720472287,0.232718767817822,0.316122566785127,0.149314968850517
219,0.171350220870997,0.227282556330411,0.115417885411583,0.175660874325543,0.235967741692076,0.115354006959011,0.209074785860011,0.285782466351829,0.132367105368193,0.180645764115125,0.238997172772625,0.122294355457624,0.23673676781731,0.327570424779174,0.145903110855446
220,0.174260647694055,0.239659049229746,0.108862246158364,0.179663831645598,0.251795583404397,0.1075320798868,0.208663219728191,0.292629281002155,0.124697158454227,0.182012218335907,0.245037468911803,0.118986967760011,0.232143516050019,0.316739798937105,0.147547233162932
221,0.174149617534264,0.242505453607307,0.105793781461222,0.178315985673085,0.247794669692776,0.108837301653394,0.2048484591642,0.294615470873293,0.115081447455107,0.181843944045278,0.249544503157442,0.114143384933115,0.224271150042261,0.303838845879117,0.144703454205404
222,0.171373470105771,0.231979058024648,0.110767882186894,0.175827062278074,0.23743929109385,0.114214833462298,0.196110057151992,0.272931177033517,0.119288937270468,0.181315557535682,0.244595704817307,0.118035410254056,0.222265060267899,0.298312528707004,0.146217591828794
223,0.171139422690705,0.226387391924078,0.115891453457331,0.174076869968199,0.230251886582455,0.117901853353944,0.189675878923273,0.251981400904462,0.127370356942084,0.183903804673287,0.240934858346678,0.126872750999896,0.22810360744591,0.301999474676397,0.154207740215422
224,0.167073234506864,0.223109835881469,0.111036633132259,0.170981440204649,0.226843709344012,0.115119171065285,0.184102852790523,0.251780629119838,0.116425076461208,0.180911152171273,0.239951554523088,0.121870749819458,0.227257122676687,0.295009175335367,0.159505070018008
225,0.169437586237127,0.235065753040538,0.103809419433715,0.175838313890178,0.243154727860293,0.108521899920062,0.182601897290295,0.253217675514015,0.111986119066576,0.183179810208765,0.252123522446994,0.114236097970536,0.233109290138387,0.311785687803084,0.15443289247369
226,0.170166572022536,0.232241616753247,0.108091527291824,0.17821460894604,0.244443769705299,0.111985448186781,0.181033321884448,0.247418185340551,0.114648458428346,0.183493392379009,0.248654986955255,0.118331797802763,0.233768769060986,0.309529127605481,0.15800841051649
227,0.168385022979114,0.241002126999114,0.0957679189591142,0.173266918635885,0.245538479797003,0.100995357474767,0.175582114184701,0.246835087153542,0.10432914121586,0.180460179858813,0.254035656474083,0.106884703243543,0.227610582950842,0.308144440644248,0.147076725257436
228,0.168204629367123,0.223718701015154,0.112690557719092,0.170785783943421,0.227428475531166,0.114143092355676,0.170602932318033,0.226603919399233,0.114601945236832,0.176848720188061,0.236053108655638,0.117644331720485,0.225993783642773,0.304182852493974,0.147804714791572
229,0.176369498996203,0.235800140247602,0.116938857744805,0.179823122999138,0.240295771167982,0.119350474830294,0.179895153078744,0.2403744637287,0.119415842428789,0.184677767624574,0.248561909322243,0.120793625926904,0.224880785455232,0.296053342612414,0.153708228298049
230,0.172961046926245,0.230091040832501,0.115831053019989,0.174861704316529,0.230585198064536,0.119138210568521,0.173910925396109,0.229268038818935,0.118553811973284,0.179541927823507,0.239879003892544,0.119204851754471,0.222104297777881,0.287966433465174,0.156242162090587
231,0.172394999755251,0.229013206222189,0.115776793288313,0.175790350315741,0.230996176460737,0.120584524170745,0.174654440189517,0.231733871021817,0.117575009357216,0.179594431209139,0.239285500640392,0.119903361777886,0.225576748193563,0.299683834097293,0.151469662289833
232,0.170166072235045,0.226738419959305,0.113593724510784,0.174688874277002,0.23003816070382,0.119339587850185,0.17373495847057,0.233492060305371,0.113977856635768,0.178990847875785,0.239289988668821,0.118691707082748,0.227565623165008,0.302276738484524,0.152854507845492
233,0.167464015753949,0.222619548668791,0.112308482839108,0.171732056665427,0.225351300225877,0.118112813104977,0.172223727009669,0.230984288546842,0.113463165472497,0.176063499730273,0.233923893217862,0.118203106242683,0.231956485769849,0.317353156260595,0.146559815279104
234,0.163017143660144,0.220433204819828,0.105601082500459,0.167899690977099,0.223551003851959,0.112248378102239,0.167814260200425,0.226277665472738,0.109350854928113,0.170263997380435,0.227402219875593,0.113125774885277,0.226770198032475,0.305596212210531,0.147944183854419
235,0.16209464932055,0.221972262269124,0.102217036371975,0.165843571345799,0.223840708337853,0.107846434353745,0.16644562794622,0.223445157375479,0.10944609851696,0.169676637853879,0.228702248629957,0.110651027077801,0.224641378786822,0.299758720787263,0.149524036786381
236,0.167422103313301,0.236214115942962,0.0986300906836395,0.170043287670401,0.237582102845042,0.10250447249576,0.171874539026789,0.237361887796977,0.1063871902566,0.173768855075687,0.239738644628486,0.107799065522888,0.229242187132373,0.308273041854935,0.150211332409812
237,0.167883086015584,0.23679158773393,0.0989745842972374,0.170992813724974,0.239039939133923,0.102945688316026,0.171743778035189,0.237491198661604,0.105996357408774,0.174852325741963,0.242287487121618,0.107417164362308,0.228939537322406,0.316061485308051,0.141817589336761
238,0.165540251982136,0.232154393721112,0.0989261102431607,0.170067594850405,0.235018589416111,0.1051166002847,0.168038466398141,0.233349862772253,0.102727070024029,0.170538596251964,0.236418140269534,0.104659052234395,0.228775062091983,0.312997371974953,0.144552752209014
239,0.164878123776417,0.233160457402547,0.096595790150287,0.16695591658475,0.231846145948316,0.102065687221185,0.166277546651575,0.234373726654492,0.0981813666486585,0.169338699389938,0.238049761457574,0.100627637322301,0.223594203946642,0.302400679315854,0.144787728577431
240,0.162184263327116,0.22060369788098,0.103764828773253,0.162747951105508,0.220275698884824,0.105220203326192,0.163856661046184,0.221336252655596,0.106377069436771,0.165285958865459,0.223664196237992,0.106907721492927,0.229087054434895,0.314453906249777,0.143720202620014
241,0.158034568476536,0.21591599286362,0.100153144089452,0.162442163076658,0.221759453922238,0.103124872231078,0.161350528425193,0.222015536233952,0.100685520616435,0.162052335172864,0.222969480718349,0.101135189627379,0.217099663623036,0.295130914818998,0.139068412427075
242,0.160194088681791,0.217735842193684,0.102652335169897,0.164298209269887,0.224625168355807,0.103971250183967,0.163118859197246,0.221861145424544,0.104376572969949,0.164702697268975,0.225547256307329,0.103858138230621,0.222094203090986,0.304939520509103,0.139248885672868
243,0.166899825577287,0.227680180547321,0.106119470607254,0.168297690655816,0.230486306380925,0.106109074930706,0.171677551539975,0.233759778226116,0.109595324853835,0.172732331787084,0.234253821789573,0.111210841784595,0.234487474869332,0.328212107112,0.140762842626665
244,0.163658394752837,0.228349560171204,0.0989672293344694,0.165620961134491,0.231684668039935,0.099557254229047,0.171138946756227,0.236044111467981,0.106233782044474,0.172026315584737,0.237398882393151,0.106653748776324,0.223343164565884,0.295231394665859,0.151454934465909
245,0.170138923836408,0.241349780962856,0.0989280667099614,0.172857594709803,0.244444232314429,0.101270957105177,0.176749640384584,0.251010251317479,0.102489029451689,0.17801892890353,0.252708193510598,0.103329664296461,0.22638705948398,0.304107542768177,0.148666576199784
246,0.175294241340474,0.250267520276408,0.100320962404539,0.178409106127377,0.254406429629684,0.10241178262507,0.182098921927037,0.259695122583241,0.104502721270832,0.184093737122083,0.261678202043166,0.106509272200999,0.230059731456292,0.317897091396906,0.142222371515678
247,0.170460456518536,0.23657530658671,0.104345606450361,0.173764909940319,0.241544237736003,0.105985582144636,0.178460463783919,0.247915756032775,0.109005171535063,0.179777766167349,0.24962059482153,0.109934937513169,0.231058475439787,0.301290077615836,0.160826873263737
248,0.169999064244309,0.236439061129869,0.103559067358748,0.172190120478806,0.240182336861206,0.104197904096405,0.176462147421232,0.24580964446732,0.107114650375145,0.178020093907285,0.248111463715488,0.107928724099082,0.22529017991548,0.295423437589068,0.155156922241891
249,0.172959493318515,0.239719080589287,0.106199906047744,0.173470708672601,0.240643442656332,0.106297974688869,0.17868639250501,0.250576163751289,0.106796621258731,0.179526175611133,0.248658323688747,0.110394027533518,0.230892302494989,0.314758612297598,0.147025992692381
250,0.1730207286914,0.237678392740916,0.108363064641884,0.175570887727267,0.238271195648986,0.112870579805548,0.180242480984278,0.249139360497649,0.111345601470908,0.182402785101438,0.249457681059269,0.115347889143607,0.232207976047516,0.306229485110948,0.158186466984084
251,0.174079273249554,0.24423335129858,0.103925195200527,0.176899778500129,0.24646661022469,0.107332946775567,0.181977826337643,0.260890725868708,0.103064926806578,0.18313651508314,0.259698053440083,0.106574976726196,0.233672400830788,0.314410598015491,0.152934203646085
252,0.17022081018269,0.239314975721169,0.101126644644212,0.173522859541957,0.244195010990745,0.102850708093168,0.177568159360105,0.248414044841334,0.106722273878876,0.179181030519672,0.250911581290888,0.107450479748456,0.231957422341002,0.3092876693603,0.154627175321704
253,0.166034964598028,0.227311992163957,0.104757937032098,0.17078987371307,0.234597383808813,0.106982363617327,0.17160576929643,0.234804344007059,0.108407194585802,0.174318388826185,0.239006655486617,0.109630122165753,0.226066323985983,0.30005693988527,0.152075708086696
254,0.165859849406802,0.224957261239387,0.106762437574216,0.169280344537706,0.229684382262687,0.108876306812726,0.171256716744162,0.232758708579761,0.109754724908564,0.17333385101221,0.235773999393889,0.110893702630531,0.221990504882402,0.297387532222409,0.146593477542394
255,0.160955240810835,0.216886000124702,0.105024481496967,0.163417423169336,0.220697190536578,0.106137655802093,0.166371460789537,0.227579778531862,0.105163143047212,0.167308535526405,0.227205345585908,0.107411725466903,0.212190989533225,0.294606213114486,0.129775765951965
256,0.157135150294841,0.209688531508554,0.104581769081129,0.159362757373435,0.209481789159238,0.109243725587633,0.1619695922751,0.216926180886092,0.107013003664108,0.161837195787403,0.214326835030019,0.109347556544788,0.214806740077793,0.298515819338081,0.131097660817504
257,0.160888631176577,0.217862699177771,0.103914563175383,0.164415101701613,0.220907979394263,0.107922224008964,0.164177262625639,0.220012310978307,0.108342214272971,0.166150381897243,0.22226773888011,0.110033024914375,0.213937148710825,0.282717268313612,0.145157029108038
258,0.165195820022314,0.238064493196282,0.0923271468483455,0.166956010130329,0.240586835191374,0.0933251850692842,0.16710165625204,0.240988516301015,0.0932147962030657,0.168390680600635,0.240775488952018,0.0960058722492515,0.230180997083843,0.31849786934138,0.141864124826307
259,0.16221248016498,0.226795626655233,0.0976293336747274,0.165257218772669,0.23109381864106,0.0994206189042784,0.163159814205368,0.22704472883352,0.0992748995772166,0.165446268632793,0.229294392868762,0.101598144396823,0.228878586440469,0.30153847071702,0.156218702163917
260,0.159918150884619,0.21517514506644,0.104661156702798,0.163881259753046,0.218270888870535,0.109491630635556,0.163062399629128,0.221503784009618,0.104621015248638,0.165054986106533,0.222200125318118,0.107909846894949,0.230488533594633,0.313895424804918,0.147081642384348
261,0.161626595419301,0.21955716638463,0.103696024453971,0.166983800005067,0.22810833107904,0.105859268931094,0.16520512687017,0.224297304449299,0.106112949291041,0.167102743891271,0.22523010904426,0.108975378738281,0.222464499163213,0.308153691623961,0.136775306702464
262,0.161883663960733,0.224364853038115,0.099402474883351,0.165031745499924,0.228747663834813,0.101315827165035,0.163409666797136,0.225823354993096,0.100995978601175,0.165085151613068,0.226658101355296,0.103512201870841,0.221513079887228,0.294452120264129,0.148574039510327
263,0.162965336081586,0.21813055820099,0.107800113962182,0.16415393170744,0.21955947753773,0.10874838587715,0.16578760387326,0.224291401895988,0.107283805850532,0.168076596402852,0.225191458482098,0.110961734323607,0.222969997983118,0.292912496960544,0.153027499005693
264,0.1736759633551,0.229035057353432,0.118316869356768,0.175864339679805,0.232834283767353,0.118894395592257,0.177317093833659,0.236214358191338,0.11841982947598,0.178049432013121,0.234875410884619,0.121223453141623,0.224719023767186,0.301146491617685,0.148291555916688
265,0.172910847769382,0.222959643888979,0.122862051649784,0.17487836819742,0.226813983814503,0.122942752580337,0.175991527915311,0.227033987381724,0.124949068448898,0.179368294533814,0.230395829110023,0.128340759957605,0.222162166292824,0.286781338434518,0.157542994151131
266,0.175305373370971,0.228019487404896,0.122591259337045,0.17608839340525,0.229744010823577,0.122432775986924,0.180545547563132,0.235260462876889,0.125830632249375,0.18230954865396,0.236430094253723,0.128189003054198,0.228852626208263,0.301173762723229,0.156531489693296
267,0.175605972623773,0.23198762326591,0.119224321981636,0.176914763103236,0.236617728731283,0.117211797475189,0.18211574794292,0.24279925939487,0.12143223649097,0.184648780026037,0.246158765485669,0.123138794566405,0.228599900650197,0.301058498029691,0.156141303270703
268,0.172665878224465,0.227124058716006,0.118207697732923,0.172785659795491,0.228924034579503,0.116647285011479,0.178738891046031,0.237785320405871,0.119692461686192,0.179651334169745,0.237919233380794,0.121383434958695,0.22474164067834,0.302177128787804,0.147306152568875
269,0.170508940834128,0.237204403189516,0.10381347847874,0.170412444385776,0.237857688247081,0.102967200524472,0.175663637634909,0.245493383466673,0.105833891803145,0.175853606095788,0.243788486663478,0.107918725528097,0.22435176438358,0.306479573086321,0.14222395568084
270,0.173295260183931,0.247092809822105,0.0994977105457572,0.177305652897766,0.253889861065806,0.100721444729727,0.179132271195659,0.254998284789121,0.103266257602197,0.179412473433639,0.253974461684338,0.104850485182941,0.230461945086349,0.309298260358343,0.151625629814356
271,0.171011449594951,0.24782787548503,0.0941950237048726,0.176387815954581,0.25529461878504,0.0974810131241213,0.177006108430379,0.25251442931371,0.101497787547047,0.177079545334992,0.253233016932782,0.100926073737202,0.231417211893882,0.315341016824305,0.147493406963458
272,0.1741926441238,0.25573092488915,0.0926543633584494,0.178726459077481,0.258730799680346,0.0987221184746153,0.180244458841767,0.259306421025562,0.101182496657972,0.179752303077557,0.258564612348193,0.100939993806922,0.243279211546858,0.342728298533915,0.1438301245598
273,0.170880469932282,0.248917012043255,0.0928439278213082,0.175475798948297,0.257434511446336,0.0935170864502583,0.177290937872064,0.251856654291284,0.102725221452843,0.175835224421304,0.248914191723111,0.102756257119498,0.237951265959877,0.325371725096506,0.150530806823247
274,0.16836267405782,0.241225280551264,0.0955000675643774,0.172088924142451,0.247124801015943,0.0970530472689581,0.17507475550697,0.243149219352149,0.107000291661791,0.1750076150056,0.242768133728976,0.107247096282224,0.230129987748186,0.316905945011751,0.143354030484621
275,0.163482909830682,0.226550566304975,0.100415253356389,0.166708712232232,0.232017686482151,0.101399737982313,0.171494882040752,0.238646649283706,0.104343114797797,0.17202143490357,0.238223264791371,0.105819605015768,0.226284636564077,0.308311326322977,0.144257946805178
276,0.164754571935604,0.236954625169998,0.0925545187012101,0.16890836552324,0.246431740883546,0.0913849901629332,0.169461386931395,0.247524809664439,0.0913979641983517,0.171763958359415,0.248057712174777,0.0954702045440531,0.22870360991172,0.314184199797952,0.143223020025488
277,0.155694439758978,0.211579459007589,0.0998094205103672,0.15783217528478,0.214329887101469,0.101334463468091,0.159370737037059,0.217207532927781,0.101533941146337,0.16094372423063,0.215935016351693,0.105952432109567,0.217564276106051,0.277610385265462,0.15751816694664
278,0.158981635351595,0.216773140816814,0.101190129886376,0.161745211884316,0.220728201514366,0.102762222254266,0.163941498353712,0.225287211605516,0.102595785101908,0.16669602508701,0.224366761890676,0.109025288283344,0.22152075458379,0.292548524136447,0.150492985031132
279,0.15270815919374,0.202326052856573,0.103090265530907,0.156926258731004,0.20812078117536,0.105731736286648,0.157168347009689,0.206702807863804,0.107633886155573,0.159678748150321,0.208217696407021,0.111139799893621,0.222430995667558,0.288388661983321,0.156473329351794
280,0.163083491406887,0.218162707315221,0.108004275498554,0.165534315869179,0.217384436488218,0.113684195250139,0.165906526365171,0.218058313882391,0.113754738847952,0.168734599405381,0.222581278907828,0.114887919902934,0.230429996023115,0.310265386740232,0.150594605305998
281,0.163097329990214,0.225197674212838,0.10099698576759,0.167701641012275,0.227359727918509,0.108043554106041,0.168813228324239,0.229664397293476,0.107962059355001,0.171184206548479,0.231994466865233,0.110373946231724,0.231773898547318,0.311705260896522,0.151842536198113
282,0.162791610840977,0.219477685386456,0.106105536295498,0.165648654187284,0.222357306225747,0.10894000214882,0.167422999692765,0.226034672089877,0.108811327295653,0.169593617145205,0.227895785675142,0.111291448615269,0.22361783563614,0.295293181174734,0.151942490097546
283,0.161562447826751,0.221994987442446,0.101129908211056,0.166455890834332,0.225826776507796,0.107085005160867,0.167511143646689,0.230490103109148,0.10453218418423,0.169613734811508,0.231819433574583,0.107408036048432,0.230895590325063,0.307282050384379,0.154509130265746
284,0.168054164656673,0.230080105529167,0.106028223784179,0.172197540538693,0.234476227843113,0.109918853234273,0.175067298840768,0.242797248341557,0.107337349339979,0.176980273540553,0.242977830385507,0.110982716695598,0.226898544242302,0.313298733814875,0.14049835466973
285,0.164448686207515,0.220186304819062,0.108711067595967,0.167124211912789,0.222638905677141,0.111609518148437,0.168452282669478,0.225303623661285,0.111600941677672,0.171395045801399,0.227481446837998,0.115308644764801,0.221533721767132,0.299759750583048,0.143307692951215
286,0.163882927279624,0.214619805045368,0.113146049513879,0.165269545382366,0.215846664933289,0.114692425831443,0.166290711951031,0.217561758229231,0.115019665672831,0.169607127326313,0.220997623477198,0.118216631175427,0.223546487800804,0.291953628770548,0.155139346831061
287,0.171636335317099,0.229930897460326,0.113341773173872,0.175328977624549,0.233377737017902,0.117280218231196,0.174744432687836,0.234998736016784,0.114490129358887,0.177876236983056,0.238951868723387,0.116800605242726,0.234162674422762,0.310982430773525,0.157342918072
288,0.174680624777348,0.246900420924538,0.102460828630157,0.178076799028654,0.252873223066867,0.103280374990442,0.178547085206587,0.254745988716913,0.102348181696261,0.180761026259896,0.25665091111644,0.104871141403352,0.233641270844765,0.334363626529175,0.132918915160355
289,0.165270450372788,0.228258988434804,0.102281912310771,0.168005899610575,0.231762051810025,0.104249747411124,0.171240984442335,0.23867417046184,0.10380779842283,0.172601181220743,0.238524607812237,0.106677754629249,0.229881432878796,0.314100718771624,0.145662146985969
290,0.16007699020712,0.221594766844753,0.0985592135694863,0.162146989145188,0.225966952786877,0.0983270255035001,0.166893195052472,0.232331042634693,0.101455347470252,0.167792289844009,0.230885729551455,0.104698850136563,0.2192200503997,0.304630499151709,0.133809601647691
291,0.162853715381197,0.231850000657151,0.0938574301052437,0.168483290877309,0.241676532223865,0.0952900495307531,0.167837368548865,0.237439520581105,0.0982352165166245,0.169377559552207,0.238608654056996,0.100146465047417,0.227771571671432,0.310134772727943,0.145408370614921
292,0.164411142136798,0.233893233676413,0.094929050597182,0.168277728976624,0.24072792850864,0.0958275294446083,0.171421280072955,0.247088200304137,0.0957543598417727,0.171879081887071,0.246975406984575,0.0967827567895663,0.221986740968763,0.313708241578282,0.130265240359243
293,0.160168339781936,0.21113356028624,0.109203119277632,0.162050052830037,0.21437562636227,0.109724479297804,0.165827831528121,0.218499377064509,0.113156285991732,0.165818507029066,0.218201339215785,0.113435674842346,0.217566069703522,0.28812418387338,0.147007955533665
294,0.16539700370529,0.21615555818309,0.114638449227491,0.167341933851653,0.218748077721381,0.115935789981926,0.169428194610959,0.219357438354407,0.119498950867511,0.16932208629193,0.220235226142779,0.118408946441081,0.223248888142842,0.29727431090554,0.149223465380143
295,0.168336181415214,0.221725695826799,0.114946667003629,0.169861258007938,0.223581032315704,0.116141483700173,0.173581880888421,0.228712941612825,0.118450820164016,0.173383386753752,0.228262349172584,0.118504424334919,0.229963221287703,0.304605229817438,0.155321212757967
296,0.174871479283498,0.249061763136051,0.100681195430944,0.175300890858225,0.250163075525209,0.100438706191241,0.178616749125439,0.255771460348356,0.101462037902522,0.179169156084179,0.25822633277934,0.100111979389018,0.233218960904211,0.320566312647795,0.145871609160626
297,0.176463379588199,0.229942193640748,0.122984565535649,0.176553382971932,0.22973249623565,0.123374269708214,0.179484195973862,0.232799178750254,0.12616921319747,0.179963759660773,0.234733479861786,0.125194039459761,0.238662439207635,0.308654104343922,0.168670774071349
298,0.176622977373281,0.235461401948264,0.117784552798298,0.177884268903766,0.239671796293852,0.11609674151368,0.179082451380564,0.238437949983272,0.119726952777856,0.179887521305736,0.242064351565886,0.117710691045586,0.235621432122046,0.301772612200307,0.169470252043785
299,0.176378734317132,0.236277779080903,0.11647968955336,0.181291535603672,0.247239477269174,0.11534359393817,0.18100215436186,0.244755979925339,0.11724832879838,0.182089473674539,0.24728633209425,0.116892615254827,0.231883603644609,0.307759292348714,0.156007914940505
300,0.170270784087375,0.229757129181433,0.110784438993318,0.174362493616826,0.236214617811458,0.112510369422194,0.17642347083211,0.238000397325554,0.114846544338665,0.17720416168139,0.238365654650177,0.116042668712602,0.22295363290114,0.289630804068932,0.156276461733347
301,0.163636975541542,0.219078163008192,0.108195788074891,0.169572294068143,0.225986898235151,0.113157689901134,0.171086083431118,0.22775413168207,0.114418035180167,0.171611778175244,0.227125709085409,0.116097847265079,0.220832744282994,0.290348310052923,0.151317178513065
302,0.157840914368637,0.218350482745539,0.0973313459917355,0.164003299712105,0.228068763602912,0.0999378358212979,0.163899350602671,0.225471100718689,0.102327600486653,0.164893228896529,0.226627177253501,0.103159280539557,0.213976153241698,0.295117212250311,0.132835094233085
303,0.161209494344442,0.228394514739062,0.0940244739498221,0.167993764507296,0.238288352892258,0.0976991761223342,0.168323782510709,0.236592528502248,0.10005503651917,0.170441688373815,0.238183942797064,0.102699433950566,0.216390646279005,0.296587466364316,0.136193826193695
304,0.158690807792588,0.22218585769341,0.0951957578917663,0.163963614943657,0.231026421308536,0.096900808578778,0.164180573826866,0.22866369282103,0.0996974548327011,0.166928600538615,0.229680617213351,0.104176583863879,0.218293060283175,0.289619196307789,0.146966924258562
305,0.155987763786465,0.220895141006181,0.0910803865667484,0.158641396922499,0.225133756923876,0.0921490369211233,0.16243597984529,0.229342235646398,0.0955297240441813,0.163525344048909,0.227595991707147,0.0994546963906723,0.214152616562194,0.286150281265416,0.142154951858973
306,0.154455074335282,0.211238685194274,0.097671463476289,0.156175804029296,0.212856474067645,0.0994951339909464,0.160456218630175,0.21674682307167,0.10416561418868,0.161518900732219,0.217006981261531,0.106030820202908,0.210442665877535,0.281050607913693,0.139834723841376
307,0.152715463856723,0.203312685060031,0.102118242653415,0.155948437098205,0.207439648967743,0.104457225228667,0.159064321221741,0.209331532193278,0.108797110250204,0.160070762330806,0.209358051313479,0.110783473348133,0.211955556342832,0.281137830312662,0.142773282373002
308,0.152952350072711,0.198410340989521,0.107494359155902,0.156751778320168,0.203106817264093,0.110396739376243,0.158855595607067,0.203687460209468,0.114023731004667,0.159503684740173,0.203986334536784,0.115021034943562,0.217600258383194,0.292920545342131,0.142279971424257
309,0.156509592141648,0.202369041708096,0.1106501425752,0.160019030069722,0.205865218601973,0.114172841537471,0.161885271470087,0.209828382137078,0.113942160803095,0.162369211528877,0.208947374816291,0.115791048241462,0.224268123715381,0.300027930339975,0.148508317090787
310,0.161488874441815,0.212943754964057,0.110033993919573,0.162895355142828,0.216349894158194,0.109440816127462,0.168279047424289,0.221053715167605,0.115504379680974,0.168859895812607,0.219757552832818,0.117962238792397,0.226404569913877,0.292909020031168,0.159900119796586
311,0.165176102617266,0.219749738600512,0.110602466634021,0.168315338105664,0.22730973771651,0.109320938494818,0.169942765550192,0.226745878117739,0.113139652982645,0.170791019342647,0.22678494705858,0.114797091626713,0.229301584073901,0.297567015728367,0.161036152419434
312,0.170380549331143,0.232236266966267,0.108524831696019,0.172358675446778,0.234951201762775,0.10976614913078,0.176267742634601,0.241781257913728,0.110754227355473,0.176347251673162,0.239438100084995,0.113256403261329,0.239356732541577,0.313793531001717,0.164919934081437
313,0.161511655261631,0.222748955464271,0.100274355058991,0.164433017219592,0.225761309220343,0.103104725218842,0.166396970605468,0.228905933043313,0.103888008167622,0.166925069591617,0.227903649170279,0.105946490012956,0.224261208525429,0.289812325347466,0.158710091703391
314,0.161052290861275,0.215222425825905,0.106882155896645,0.163760675760536,0.222618073080399,0.104903278440673,0.166118149007953,0.222044201781128,0.110192096234779,0.167438235277626,0.223984030462465,0.110892440092787,0.223348389500274,0.284313097678103,0.162383681322445
315,0.163587710526133,0.218985183365916,0.10819023768635,0.16919830329726,0.229236234703734,0.109160371890786,0.170367988359175,0.22633415628609,0.11440182043226,0.171324360525541,0.229031969431604,0.113616751619477,0.226407461041841,0.297622154150629,0.155192767933052
316,0.168069961287949,0.231550591770383,0.104589330805515,0.171691361385406,0.235995531615837,0.107387191154975,0.172464342404644,0.233872303895996,0.111056380913291,0.173379966356019,0.235512652979176,0.111247279732862,0.220008992702848,0.289010637873261,0.151007347532434
317,0.171809462018138,0.252794049489269,0.0908248745470066,0.17693514687829,0.261187905000347,0.0926823887562326,0.176486850029729,0.256250941370214,0.0967227586892437,0.17858947946222,0.258781284289101,0.098397674635339,0.229554155329634,0.319767704783403,0.139340605875865
318,0.168339494274041,0.232522583592908,0.104156404955175,0.172954935943215,0.240957227068615,0.104952644817815,0.17218109591645,0.237676837323555,0.106685354509346,0.174108330274999,0.238381830257523,0.109834830292475,0.227797569024112,0.30576990398674,0.149825234061483
319,0.17016112410482,0.241660863685466,0.0986613845241736,0.173321480922136,0.245973908370012,0.10066905347426,0.174730025579255,0.249492742679073,0.0999673084794376,0.176153938062034,0.249574545908697,0.102733330215372,0.225964411334668,0.306385530532879,0.145543292136457
320,0.160734871415385,0.220245651112694,0.101224091718075,0.163852217649103,0.225810128030067,0.101894307268139,0.165749339267463,0.22608345183645,0.105415226698475,0.166915963010401,0.225879877818709,0.107952048202092,0.217188416337266,0.28405004476508,0.150326787909452
321,0.153956087381474,0.208884664570463,0.0990275101924856,0.156508539888204,0.207804428013929,0.105212651762479,0.160910797423098,0.21405972387737,0.107761870968826,0.161724166227553,0.214092247261705,0.109356085193401,0.218380098815105,0.282630448853282,0.154129748776927
322,0.155856942413951,0.21714115866813,0.0945727261597727,0.159147616715098,0.218048086047142,0.100247147383055,0.160821604912038,0.220018940585091,0.101624269238984,0.16281932132233,0.221523579546972,0.104115063097687,0.217950598968377,0.284373260691668,0.151527937245086
323,0.157128932578417,0.212178342272272,0.102079522884562,0.160793034820392,0.214929616541521,0.106656453099263,0.160496319057803,0.21520933949488,0.105783298620726,0.162225588048492,0.216385004021357,0.108066172075628,0.217336965151855,0.28003388475294,0.154640045550769
324,0.157511627347195,0.208358249112464,0.106665005581927,0.159920609449759,0.213076743804935,0.106764475094583,0.160865556849686,0.21253597112259,0.109195142576783,0.161545750052706,0.212969589311292,0.110121910794121,0.206952166348496,0.267199373212534,0.146704959484458
325,0.161108841188303,0.217208115859861,0.105009566516746,0.162957439666834,0.224026374569703,0.101888504763964,0.164965183535497,0.220973935320781,0.108956431750214,0.16639680919082,0.223013285158254,0.109780333223386,0.215951882365844,0.29469205830428,0.137211706427408
326,0.164168972479849,0.221236375658594,0.107101569301103,0.165706398839957,0.226427102920274,0.10498569475964,0.167264234159606,0.2263555964915,0.108172871827713,0.168866961977072,0.229603074446526,0.108130849507619,0.21077420240044,0.288718830829247,0.132829573971633
327,0.170429189807782,0.240159825461717,0.100698554153847,0.172190535790956,0.242637282984452,0.10174378859746,0.173376654725733,0.243013517854915,0.103739791596551,0.175914719738581,0.246441349015493,0.105388090461668,0.221846154107064,0.300276308614712,0.143415999599415
328,0.171518476990984,0.243902919548856,0.0991340344331122,0.172960872925507,0.245757544995702,0.100164200855313,0.176120457066212,0.24661045264514,0.105630461487283,0.178445490932085,0.250377648142449,0.106513333721722,0.226092565948915,0.307339906605579,0.144845225292252
329,0.175617895473208,0.249675717653751,0.101560073292666,0.17941607138522,0.258536844501555,0.100295298268885,0.178478197503725,0.249425483071245,0.107530911936206,0.17996697066974,0.251984080104622,0.107949861234858,0.233454442389461,0.322800350199289,0.144108534579632

